Analysis of Tree-Algorithms with Multi-Packet Reception

In this paper, we analyze binary-tree algorithms in a setup in which the receiver can perform multi-packet reception (MPR) of up to and including K packets simultaneously. The analysis addresses both traffic-independent performance as well as performance under Poisson arrivals. For the former case, we show that the throughput, when normalized with respect to the assumed linear increase in resources required to achieve K-MPR capability, tends to the same value that holds for the single-reception setup. However, when coupled with Poisson arrivals in the windowed access scheme, the normalized throughput increases with K, and we present evidence that it asymptotically tends to 1. We also provide performance results for the modified tree algorithm with K-MPR in the clipped access scheme. To the best of our knowledge, this is the first paper that provides an analytical treatment and a number of fundamental insights in the performance of tree-algorithms with MPR.

==> BTA_kmpr_1.txt <==
1 1
2 0.4
3 0.391304347826087
4 0.380090497737557
5 0.372604684173172
6 0.36780353678977
7 0.364565833053329
8 0.36223104830985
9 0.360446777780313
10 0.359025218458017
11 0.357861144339225
12 0.356890502118884
13 0.356070560704842
14 0.355370556883904
15 0.354767207592012
16 0.354242411042904
17 0.353781924282037
18 0.353374491177185
19 0.353011200861338
20 0.352684986093072
21 0.352390222442395
22 0.352122408143328
23 0.351877910906657
24 0.351653770251744
25 0.351447545123751
26 0.35125719769997
27 0.351081005539826
28 0.350917495532877
29 0.350765394346013
30 0.350623591190683
31 0.350491109686916
32 0.350367086385652
33 0.350250754135547
34 0.350141428965234
35 0.350038499520319
36 0.349941418369013
37 0.349849694691627
38 0.349762888014443
39 0.349680602751633
40 0.349602483391132
41 0.349528210210057
42 0.349457495438935
43 0.349390079816451
44 0.349325729491078
45 0.349264233235409
46 0.349205399945028
47 0.349149056397556
48 0.34909504524994
49 0.349043223253725
50 0.348993459669264
51 0.348945634860831
52 0.34889963905555
53 0.348855371249991
54 0.348812738249251
55 0.34877165382433
56 0.348732037974655
57 0.348693816283624
58 0.348656919356079
59 0.348621282327664
60 0.348586844436952
61 0.348553548652216
62 0.348521341345568
63 0.348490172008032
64 0.348459992999885
65 0.348430759331274
66 0.348402428468788
67 0.348374960164203
68 0.348348316302155
69 0.348322460763938
70 0.348297359305032
71 0.34827297944433
72 0.348249290363323
73 0.348226262813785
74 0.348203869032742
75 0.348182082663682
76 0.348160878683168
77 0.348140233332132
78 0.348120124051272
79 0.348100529420068
80 0.348081429099025
81 0.348062803774816
82 0.348044635108073
83 0.348026905683599
84 0.348009598962837
85 0.34799269923845
86 0.3479761915909
87 0.347960061846919
88 0.347944296539808
89 0.347928882871479
90 0.347913808676194
91 0.347899062385935
92 0.347884632997368
93 0.34787051004035
94 0.347856683547931
95 0.347843144027827
96 0.347829882435292
97 0.347816890147381
98 0.347804158938538
99 0.347791680957473
100 0.347779448705295
101 0.347767455014838
102 0.347755693031159
103 0.347744156193146
104 0.347732838216199
105 0.34772173307594
106 0.347710834992909
107 0.347700138418195
108 0.347689638019964
109 0.347679328670844
110 0.347669205436115
111 0.34765926356267
112 0.347649498468703
113 0.347639905734087
114 0.347630481091399
115 0.347621220417559
116 0.347612119726041
117 0.347603175159633
118 0.347594382983693
119 0.347585739579888
120 0.347577241440375
121 0.347568885162398
122 0.347560667443266
123 0.347552585075695
124 0.347544634943489
125 0.347536814017519
126 0.347529119352003
127 0.34752154808104
128 0.347514097415403
129 0.347506764639545
130 0.347499547108826
131 0.347492442246924
132 0.34748544754343
133 0.347478560551599
134 0.347471778886255
135 0.347465100221826
136 0.347458522290513
137 0.34745204288056
138 0.347445659834641
139 0.34743937104833
140 0.347433174468661
141 0.34742706809277
142 0.347421049966602
143 0.347415118183682
144 0.347409270883948
145 0.347403506252634
146 0.347397822519199
147 0.347392217956304
148 0.34738669087882
149 0.347381239642879
150 0.347375862644949
151 0.347370558320947
152 0.347365325145366
153 0.347360161630436
154 0.347355066325301
155 0.347350037815215
156 0.347345074720758
157 0.347340175697067
158 0.347335339433082
159 0.347330564650806
160 0.347325850104576
161 0.34732119458035
162 0.347316596894997
163 0.347312055895611
164 0.347307570458819
165 0.347303139490112
166 0.347298761923177
167 0.347294436719243
168 0.347290162866433
169 0.347285939379123
170 0.347281765297317
171 0.347277639686018
172 0.347273561634625
173 0.347269530256318
174 0.347265544687467
175 0.347261604087045
176 0.347257707636047
177 0.347253854536918
178 0.347250044012993
179 0.347246275307947
180 0.347242547685243
181 0.347238860427603
182 0.34723521283648
183 0.347231604231541
184 0.347228033950157
185 0.347224501346908
186 0.34722100579309
187 0.347217546676239
188 0.347214123399656
189 0.347210735381948
190 0.347207382056579
191 0.347204062871425
192 0.347200777288341
193 0.347197524782741
194 0.347194304843184
195 0.34719111697097
196 0.347187960679744
197 0.347184835495115
198 0.347181740954279
199 0.347178676605652
200 0.347175642008519
201 0.347172636732678
202 0.34716966035811
203 0.347166712474648
204 0.347163792681657
205 0.347160900587721
206 0.347158035810346
207 0.347155197975662
208 0.347152386718142
209 0.347149601680326
210 0.347146842512548
211 0.347144108872684
212 0.347141400425897
213 0.34713871684439
214 0.347136057807179
215 0.347133422999858
216 0.34713081211438
217 0.347128224848847
218 0.347125660907299
219 0.34712311999952
220 0.347120601840846
221 0.347118106151974
222 0.347115632658791
223 0.347113181092198
224 0.347110751187943
225 0.347108342686464
226 0.347105955332735
227 0.347103588876116
228 0.347101243070213
229 0.347098917672737
230 0.347096612445379
231 0.347094327153678
232 0.347092061566901
233 0.34708981545793
234 0.347087588603144
235 0.347085380782317
236 0.347083191778513
237 0.347081021377987
238 0.347078869370092
239 0.347076735547189
240 0.347074619704559
241 0.347072521640319
242 0.347070441155348
243 0.347068378053205
244 0.347066332140062
245 0.347064303224631
246 0.3470622911181
247 0.347060295634068
248 0.34705831658849
249 0.347056353799612
250 0.347054407087923
251 0.347052476276098
252 0.34705056118895
253 0.347048661653385
254 0.347046777498352
255 0.347044908554804
256 0.347043054655655
257 0.34704121563574
258 0.347039391331783
259 0.347037581582352
260 0.347035786227836
261 0.347034005110406
262 0.347032238073987
263 0.347030484964226
264 0.34702874562847
265 0.347027019915735
266 0.347025307676682
267 0.347023608763593
268 0.34702192303035
269 0.34702025033241
270 0.347018590526789
271 0.347016943472037
272 0.347015309028224
273 0.347013687056917
274 0.347012077421169
275 0.347010479985498
276 0.347008894615871
277 0.347007321179695
278 0.347005759545793
279 0.3470042095844
280 0.347002671167142
281 0.34700114416703
282 0.346999628458441
283 0.346998123917111
284 0.346996630420123
285 0.346995147845894
286 0.346993676074164
287 0.346992214985991
288 0.346990764463733
289 0.346989324391044
290 0.346987894652862
291 0.346986475135403
292 0.346985065726145
293 0.346983666313826
294 0.346982276788432
295 0.34698089704119
296 0.346979526964557
297 0.346978166452213
298 0.346976815399054
299 0.346975473701184
300 0.346974141255901
301 0.3469728179617
302 0.346971503718252
303 0.346970198426408
304 0.346968901988183
305 0.346967614306751
306 0.346966335286438
307 0.346965064832713
308 0.346963802852179
309 0.346962549252568
310 0.346961303942731
311 0.34696006683263
312 0.34695883783333
313 0.346957616856994
314 0.346956403816872
315 0.346955198627291
316 0.346954001203653
317 0.346952811462422
318 0.346951629321117
319 0.346950454698305
320 0.346949287513592
321 0.346948127687613
322 0.346946975142027
323 0.346945829799507
324 0.34694469158373
325 0.346943560419372
326 0.346942436232096
327 0.346941318948544
328 0.346940208496333
329 0.346939104804038
330 0.346938007801192
331 0.346936917418271
332 0.346935833586687
333 0.346934756238782
334 0.346933685307814
335 0.346932620727952
336 0.346931562434266
337 0.346930510362718
338 0.346929464450152
339 0.346928424634286
340 0.346927390853705
341 0.346926363047846
342 0.346925341156996
343 0.346924325122276
344 0.346923314885639
345 0.346922310389855
346 0.346921311578505
347 0.346920318395968
348 0.34691933078742
349 0.346918348698814
350 0.34691737207688
351 0.34691640086911
352 0.346915435023752
353 0.346914474489799
354 0.346913519216982
355 0.346912569155757
356 0.346911624257301
357 0.346910684473498
358 0.346909749756932
359 0.34690882006088
360 0.346907895339299
361 0.346906975546819
362 0.346906060638735
363 0.346905150570996
364 0.346904245300198
365 0.346903344783571
366 0.346902448978976
367 0.346901557844894
368 0.346900671340413
369 0.346899789425227
370 0.346898912059618
371 0.346898039204458
372 0.346897170821192
373 0.346896306871831
374 0.346895447318947
375 0.346894592125661
376 0.346893741255637
377 0.346892894673073
378 0.34689205234269
379 0.346891214229728
380 0.346890380299936
381 0.346889550519563
382 0.346888724855351
383 0.346887903274529
384 0.3468870857448
385 0.346886272234337
386 0.346885462711777
387 0.346884657146207
388 0.346883855507163
389 0.346883057764619
390 0.346882263888979
391 0.346881473851073
392 0.346880687622146
393 0.346879905173852
394 0.346879126478249
395 0.346878351507788
396 0.34687758023531
397 0.346876812634035
398 0.346876048677559
399 0.346875288339845
400 0.346874531595217
401 0.346873778418353
402 0.34687302878428
403 0.346872282668364
404 0.346871540046307
405 0.346870800894142
406 0.34687006518822
407 0.346869332905212
408 0.346868604022098
409 0.346867878516162
410 0.346867156364988
411 0.346866437546452
412 0.346865722038715
413 0.346865009820224
414 0.346864300869696
415 0.346863595166124
416 0.346862892688763
417 0.346862193417128
418 0.346861497330988
419 0.346860804410364
420 0.346860114635519
421 0.346859427986956
422 0.346858744445411
423 0.346858063991853
424 0.346857386607472
425 0.346856712273682
426 0.34685604097211
427 0.346855372684594
428 0.346854707393182
429 0.34685404508012
430 0.346853385727855
431 0.346852729319026
432 0.346852075836465
433 0.346851425263185
434 0.346850777582385
435 0.34685013277744
436 0.346849490831898
437 0.34684885172948
438 0.34684821545407
439 0.346847581989718
440 0.346846951320631
441 0.346846323431175
442 0.346845698305865
443 0.346845075929368
444 0.346844456286494
445 0.346843839362198
446 0.346843225141574
447 0.346842613609852
448 0.346842004752395
449 0.346841398554698
450 0.346840795002383
451 0.346840194081195
452 0.346839595777003
453 0.346839000075794
454 0.346838406963674
455 0.346837816426859
456 0.346837228451681
457 0.346836643024577
458 0.346836060132094
459 0.34683547976088
460 0.346834901897689
461 0.34683432652937
462 0.346833753642874
463 0.346833183225244
464 0.346832615263618
465 0.346832049745224
466 0.346831486657382
467 0.346830925987495
468 0.346830367723055
469 0.346829811851637
470 0.346829258360896
471 0.346828707238568
472 0.346828158472468
473 0.346827612050488
474 0.346827067960592
475 0.346826526190822
476 0.346825986729287
477 0.346825449564172
478 0.346824914683726
479 0.346824382076268
480 0.346823851730183
481 0.346823323633921
482 0.346822797775996
483 0.346822274144983
484 0.34682175272952
485 0.346821233518303
486 0.346820716500088
487 0.346820201663689
488 0.346819688997976
489 0.346819178491875
490 0.346818670134368
491 0.346818163914487
492 0.346817659821321
493 0.346817157844007
494 0.346816657971735
495 0.346816160193747
496 0.346815664499329
497 0.346815170877821
498 0.346814679318607
499 0.346814189811119
500 0.346813702344837
501 0.346813216909283
502 0.346812733494027
503 0.346812252088683
504 0.346811772682906
505 0.346811295266398
506 0.3468108198289
507 0.346810346360196
508 0.346809874850114
509 0.346809405288519
510 0.346808937665319
511 0.346808471970461
512 0.346808008193933
513 0.346807546325759
514 0.346807086356005
515 0.346806628274774
516 0.346806172072208
517 0.346805717738484
518 0.34680526526382
519 0.346804814638468
520 0.346804365852718
521 0.346803918896897
522 0.346803473761368
523 0.346803030436528
524 0.346802588912812
525 0.346802149180689
526 0.346801711230664
527 0.346801275053278
528 0.346800840639105
529 0.346800407978754
530 0.34679997706287
531 0.34679954788213
532 0.346799120427248
533 0.346798694688971
534 0.346798270658079
535 0.346797848325386
536 0.346797427681741
537 0.346797008718027
538 0.34679659142516
539 0.346796175794087
540 0.346795761815793
541 0.346795349481294
542 0.346794938781639
543 0.346794529707911
544 0.346794122251227
545 0.346793716402736
546 0.346793312153621
547 0.346792909495098
548 0.346792508418416
549 0.346792108914859
550 0.346791710975741
551 0.346791314592412
552 0.346790919756255
553 0.346790526458684
554 0.34679013469115
555 0.346789744445133
556 0.34678935571215
557 0.346788968483749
558 0.346788582751514
559 0.346788198507059
560 0.346787815742035
561 0.346787434448124
562 0.346787054617043
563 0.346786676240541
564 0.346786299310404
565 0.346785923818448
566 0.346785549756524
567 0.34678517711652
568 0.346784805890352
569 0.346784436069976
570 0.346784067647378
571 0.34678370061458
572 0.346783334963637
573 0.34678297068664
574 0.346782607775713
575 0.346782246223013
576 0.346781886020736
577 0.346781527161107
578 0.34678116963639
579 0.346780813438882
580 0.346780458560913
581 0.346780104994851
582 0.346779752733097
583 0.346779401768088
584 0.346779052092294
585 0.346778703698221
586 0.346778356578412
587 0.346778010725443
588 0.346777666131927
589 0.346777322790509
590 0.346776980693874
591 0.346776639834739
592 0.346776300205857
593 0.346775961800019
594 0.346775624610049
595 0.346775288628807
596 0.346774953849189
597 0.346774620264129
598 0.346774287866592
599 0.346773956649584
600 0.346773626606144
601 0.346773297729347
602 0.346772970012305
603 0.346772643448166
604 0.346772318030113
605 0.346771993751367
606 0.346771670605183
607 0.346771348584854
608 0.346771027683708
609 0.34677070789511
610 0.346770389212461
611 0.346770071629199
612 0.346769755138796
613 0.346769439734763
614 0.346769125410646
615 0.346768812160028
616 0.346768499976528
617 0.346768188853801
618 0.34676787878554
619 0.346767569765473
620 0.346767261787364
621 0.346766954845014
622 0.346766648932262
623 0.346766344042981
624 0.346766040171081
625 0.346765737310509
626 0.346765435455248
627 0.346765134599317
628 0.346764834736773
629 0.346764535861708
630 0.34676423796825
631 0.346763941050563
632 0.346763645102848
633 0.346763350119344
634 0.346763056094322
635 0.346762763022093
636 0.346762470897001
637 0.34676217971343
638 0.346761889465796
639 0.346761600148553
640 0.346761311756191
641 0.346761024283235
642 0.346760737724246
643 0.346760452073822
644 0.346760167326596
645 0.346759883477235
646 0.346759600520445
647 0.346759318450964
648 0.346759037263568
649 0.346758756953068
650 0.346758477514309
651 0.346758198942172
652 0.346757921231573
653 0.346757644377465
654 0.346757368374834
655 0.3467570932187
656 0.34675681890412
657 0.346756545426186
658 0.346756272780022
659 0.346756000960789
660 0.346755729963683
661 0.346755459783931
662 0.346755190416798
663 0.346754921857582
664 0.346754654101613
665 0.346754387144259
666 0.346754120980919
667 0.346753855607026
668 0.346753591018047
669 0.346753327209485
670 0.346753064176871
671 0.346752801915776
672 0.346752540421798
673 0.346752279690573
674 0.346752019717767
675 0.34675176049908
676 0.346751502030245
677 0.346751244307026
678 0.346750987325223
679 0.346750731080665
680 0.346750475569213
681 0.346750220786764
682 0.346749966729243
683 0.346749713392609
684 0.346749460772851
685 0.346749208865992
686 0.346748957668085
687 0.346748707175214
688 0.346748457383494
689 0.346748208289072
690 0.346747959888126
691 0.346747712176864
692 0.346747465151525
693 0.346747218808378
694 0.346746973143722
695 0.346746728153888
696 0.346746483835234
697 0.346746240184152
698 0.346745997197059
699 0.346745754870405
700 0.346745513200667
701 0.346745272184355
702 0.346745031818003
703 0.346744792098177
704 0.346744553021472
705 0.34674431458451
706 0.346744076783942
707 0.346743839616449
708 0.346743603078738
709 0.346743367167544
710 0.346743131879631
711 0.34674289721179
712 0.34674266316084
713 0.346742429723626
714 0.346742196897022
715 0.346741964677928
716 0.346741733063269
717 0.346741502050001
718 0.346741271635103
719 0.34674104181558
720 0.346740812588467
721 0.34674058395082
722 0.346740355899725
723 0.34674012843229
724 0.346739901545653
725 0.346739675236972
726 0.346739449503435
727 0.346739224342251
728 0.346738999750657
729 0.346738775725912
730 0.346738552265301
731 0.346738329366133
732 0.346738107025741
733 0.346737885241482
734 0.346737664010737
735 0.34673744333091
736 0.346737223199429
737 0.346737003613745
738 0.346736784571332
739 0.346736566069687
740 0.346736348106329
741 0.346736130678802
742 0.346735913784669
743 0.346735697421517
744 0.346735481586957
745 0.346735266278617
746 0.346735051494152
747 0.346734837231235
748 0.346734623487561
749 0.346734410260847
750 0.346734197548831
751 0.346733985349272
752 0.346733773659948
753 0.34673356247866
754 0.346733351803227
755 0.346733141631489
756 0.346732931961307
757 0.346732722790562
758 0.346732514117152
759 0.346732305938996
760 0.346732098254035
761 0.346731891060225
762 0.346731684355542
763 0.346731478137984
764 0.346731272405563
765 0.346731067156312
766 0.346730862388284
767 0.346730658099546
768 0.346730454288186
769 0.346730250952309
770 0.346730048090039
771 0.346729845699514
772 0.346729643778893
773 0.346729442326351
774 0.346729241340079
775 0.346729040818286
776 0.346728840759198
777 0.346728641161056
778 0.346728442022119
779 0.346728243340662
780 0.346728045114974
781 0.346727847343363
782 0.34672765002415
783 0.346727453155675
784 0.346727256736289
785 0.346727060764362
786 0.346726865238278
787 0.346726670156434
788 0.346726475517246
789 0.346726281319141
790 0.346726087560562
791 0.346725894239965
792 0.346725701355824
793 0.346725508906622
794 0.346725316890859
795 0.346725125307049
796 0.346724934153719
797 0.346724743429408
798 0.346724553132671
799 0.346724363262073
800 0.346724173816196
801 0.346723984793632
802 0.346723796192987
803 0.346723608012878
804 0.346723420251937
805 0.346723232908806
806 0.346723045982141
807 0.34672285947061
808 0.346722673372891
809 0.346722487687675
810 0.346722302413666
811 0.346722117549577
812 0.346721933094135
813 0.346721749046076
814 0.346721565404148
815 0.34672138216711
816 0.346721199333732
817 0.346721016902796
818 0.346720834873091
819 0.34672065324342
820 0.346720472012595
821 0.346720291179438
822 0.346720110742782
823 0.346719930701469
824 0.346719751054351
825 0.34671957180029
826 0.346719392938157
827 0.346719214466835
828 0.346719036385213
829 0.34671885869219
830 0.346718681386676
831 0.346718504467589
832 0.346718327933855
833 0.346718151784409
834 0.346717976018196
835 0.346717800634168
836 0.346717625631287
837 0.346717451008522
838 0.346717276764851
839 0.346717102899258
840 0.346716929410739
841 0.346716756298294
842 0.346716583560934
843 0.346716411197675
844 0.346716239207541
845 0.346716067589565
846 0.346715896342787
847 0.346715725466252
848 0.346715554959015
849 0.346715384820137
850 0.346715215048686
851 0.346715045643735
852 0.346714876604367
853 0.34671470792967
854 0.346714539618737
855 0.346714371670671
856 0.346714204084579
857 0.346714036859574
858 0.346713869994776
859 0.346713703489312
860 0.346713537342312
861 0.346713371552916
862 0.346713206120265
863 0.346713041043511
864 0.346712876321808
865 0.346712711954315
866 0.3467125479402
867 0.346712384278634
868 0.346712220968793
869 0.346712058009858
870 0.346711895401018
871 0.346711733141463
872 0.346711571230392
873 0.346711409667004
874 0.346711248450508
875 0.346711087580114
876 0.346710927055038
877 0.346710766874501
878 0.346710607037728
879 0.346710447543947
880 0.346710288392394
881 0.346710129582304
882 0.346709971112922
883 0.346709812983492
884 0.346709655193265
885 0.346709497741495
886 0.346709340627441
887 0.346709183850365
888 0.346709027409531
889 0.346708871304209
890 0.346708715533673
891 0.346708560097199
892 0.346708404994067
893 0.34670825022356
894 0.346708095784966
895 0.346707941677574
896 0.346707787900677
897 0.346707634453573
898 0.346707481335561
899 0.346707328545944
900 0.346707176084027
901 0.346707023949119
902 0.346706872140531
903 0.346706720657578
904 0.346706569499577
905 0.346706418665848
906 0.346706268155714
907 0.346706117968498
908 0.346705968103529
909 0.346705818560138
910 0.346705669337656
911 0.346705520435418
912 0.346705371852763
913 0.346705223589028
914 0.346705075643557
915 0.346704928015693
916 0.346704780704782
917 0.346704633710173
918 0.346704487031215
919 0.346704340667262
920 0.346704194617666
921 0.346704048881786
922 0.346703903458977
923 0.346703758348602
924 0.34670361355002
925 0.346703469062595
926 0.346703324885693
927 0.34670318101868
928 0.346703037460924
929 0.346702894211796
930 0.346702751270667
931 0.346702608636909
932 0.346702466309898
933 0.346702324289009
934 0.346702182573619
935 0.346702041163108
936 0.346701900056854
937 0.346701759254239
938 0.346701618754645
939 0.346701478557457
940 0.346701338662059
941 0.346701199067836
942 0.346701059774177
943 0.346700920780469
944 0.346700782086101
945 0.346700643690464
946 0.34670050559295
947 0.346700367792949
948 0.346700230289856
949 0.346700093083064
950 0.346699956171969
951 0.346699819555965
952 0.346699683234451
953 0.346699547206823
954 0.346699411472479
955 0.346699276030819
956 0.346699140881241
957 0.346699006023148
958 0.346698871455938
959 0.346698737179015
960 0.34669860319178
961 0.346698469493637
962 0.346698336083988
963 0.346698202962239
964 0.346698070127793
965 0.346697937580055
966 0.346697805318433
967 0.346697673342331
968 0.346697541651155
969 0.346697410244315
970 0.346697279121215
971 0.346697148281266
972 0.346697017723874
973 0.346696887448448
974 0.346696757454398
975 0.346696627741132
976 0.346696498308061
977 0.346696369154595
978 0.346696240280143
979 0.346696111684116
980 0.346695983365925
981 0.346695855324981
982 0.346695727560696
983 0.34669560007248
984 0.346695472859746
985 0.346695345921906
986 0.346695219258371
987 0.346695092868555
988 0.346694966751868
989 0.346694840907725
990 0.346694715335538
991 0.346694590034719
992 0.346694465004682
993 0.34669434024484
994 0.346694215754607
995 0.346694091533394
996 0.346693967580617
997 0.346693843895688
998 0.346693720478021
999 0.34669359732703

==> BTA_kmpr_16.txt <==
1 0.0625
2 0.125
3 0.1875
4 0.25
5 0.3125
6 0.375
7 0.4375
8 0.5
9 0.5625
10 0.625
11 0.6875
12 0.75
13 0.8125
14 0.875
15 0.9375
16 1
17 0.354163063878702
18 0.374963763077584
19 0.395641149216147
20 0.415952075856612
21 0.435410651387125
22 0.453226336935452
23 0.468334295315159
24 0.479562035417655
25 0.485917987892973
26 0.486905181926867
27 0.48271566512482
28 0.474205524293308
29 0.462668520908858
30 0.449526543429301
31 0.436066198607452
32 0.423289103795655
33 0.411873227902371
34 0.402206065636021
35 0.394448070365054
36 0.388598438534767
37 0.384550084158781
38 0.382130512120417
39 0.381130146293747
40 0.381321238820267
41 0.382470423591664
42 0.384347308745118
43 0.386730740799429
44 0.389413720833508
45 0.392207466005896
46 0.394944782707342
47 0.397482726250327
48 0.39970443775503
49 0.401520043813354
50 0.402866552072573
51 0.403706751554424
52 0.404027208840028
53 0.403835523144079
54 0.403157053281886
55 0.40203135215996
56 0.400508539881696
57 0.398645819423206
58 0.396504296302165
59 0.394146213742132
60 0.391632664809479
61 0.389021798432507
62 0.386367500532655
63 0.383718506088271
64 0.381117882553402
65 0.378602818314397
66 0.376204649874688
67 0.373949066179331
68 0.371856436065959
69 0.369942213734407
70 0.368217386231189
71 0.366688935488712
72 0.365360294999436
73 0.364231787541293
74 0.363301035471553
75 0.362563339048775
76 0.362012021162739
77 0.36163873891113
78 0.361433763821733
79 0.361386233330743
80 0.36148437652335
81 0.361715717233067
82 0.362067257471815
83 0.362525643895436
84 0.363077319655423
85 0.36370866359013
86 0.364406118300362
87 0.365156308259099
88 0.365946148741013
89 0.366762946036758
90 0.367594489148011
91 0.368429132946716
92 0.369255872627869
93 0.370064409188707
94 0.370845205625715
95 0.371589533549641
96 0.372289509971647
97 0.372938124103292
98 0.373529254131182
99 0.374057674064944
100 0.374519050906062
101 0.374909932536547
102 0.375227726872577
103 0.375470672962375
104 0.375637804823942
105 0.375728908912691
106 0.375744476178449
107 0.375685649714486
108 0.375554169017827
109 0.375352311871366
110 0.375082834826144
111 0.374748913209487
112 0.374354081514919
113 0.373902174946505
114 0.373397272797469
115 0.372843644244151
116 0.372245697035272
117 0.371607929456014
118 0.370934885849475
119 0.370231115886667
120 0.369501137692182
121 0.368749404857179
122 0.367980277305111
123 0.367197995919081
124 0.366406660792779
125 0.365610212929369
126 0.36481241918392
127 0.364016860224301
128 0.363226921272114
129 0.362445785378277
130 0.361676428986494
131 0.360921619541079
132 0.360183914902613
133 0.359465664344995
134 0.358769010919708
135 0.358095894987085
136 0.357448058729371
137 0.356827051475919
138 0.356234235686652
139 0.35567079345547
140 0.355137733410474
141 0.354635897902368
142 0.354165970386169
143 0.353728482914164
144 0.35332382366996
145 0.352952244484356
146 0.352613868283617
147 0.35230869642967
148 0.352036615919629
149 0.351797406419089
150 0.351590747109764
151 0.351416223337373
152 0.351273333050257
153 0.351161493023103
154 0.351080044863389
155 0.351028260800894
156 0.351005349262752
157 0.351010460238295
158 0.351042690439233
159 0.3511010882617
160 0.351184658557369
161 0.351292367221225
162 0.351423145603785
163 0.351575894755511
164 0.351749489511016
165 0.351942782420346
166 0.352154607534209
167 0.352383784049546
168 0.352629119821289
169 0.352889414745549
170 0.353163464018869
171 0.353450061277575
172 0.353748001620584
173 0.354056084518474
174 0.354373116610996
175 0.354697914394679
176 0.35502930680164
177 0.355366137670248
178 0.355707268107885
179 0.356051578745636
180 0.356397971884457
181 0.356745373532093
182 0.357092735329824
183 0.357439036367952
184 0.35778328488888
185 0.358124519876588
186 0.358461812531314
187 0.358794267628359
188 0.359121024760012
189 0.359441259459796
190 0.3597541842084
191 0.360059049320948
192 0.360355143715494
193 0.360641795562964
194 0.360918372819066
195 0.361184283639062
196 0.361438976676625
197 0.361681941268401
198 0.361912707506235
199 0.362130846199415
200 0.362335968729645
201 0.362527726801807
202 0.362705812093919
203 0.36286995581003
204 0.363019928140083
205 0.363155537631071
206 0.363276630474062
207 0.363383089711904
208 0.363474834372618
209 0.363551818533655
210 0.363614030322335
211 0.363661490857891
212 0.363694253140614
213 0.363712400893638
214 0.363716047362915
215 0.363705334080902
216 0.363680429599454
217 0.363641528197307
218 0.363588848567461
219 0.363522632489623
220 0.36344314349273
221 0.363350665512388
222 0.363245501547893
223 0.363127972323251
224 0.362998414956451
225 0.362857181640939
226 0.362704638343076
227 0.362541163519039
228 0.36236714685441
229 0.362182988029438
230 0.361989095512665
231 0.361785885385387
232 0.361573780199126
233 0.361353207868062
234 0.361124600598104
235 0.360888393854043
236 0.360645025365996
237 0.360394934176115
238 0.360138559726326
239 0.359876340987651
240 0.359608715631462
241 0.359336119242839
242 0.359058984576038
243 0.358777740851877
244 0.358492813096759
245 0.358204621522832
246 0.357913580948752
247 0.357620100260304
248 0.357324581910125
249 0.357027421455601
250 0.356729007133992
251 0.356429719473724
252 0.356129930940752
253 0.355830005618847
254 0.355530298922587
255 0.35523115734186
256 0.354932918216585
257 0.35463590954041
258 0.354340449792098
259 0.354046847793305
260 0.353755402591477
261 0.353466403366593
262 0.353180129360481
263 0.352896849827469
264 0.352616824005143
265 0.352340301104006
266 0.35206752031488
267 0.351798710832886
268 0.351534091896909
269 0.351273872843464
270 0.351018253173927
271 0.350767422634115
272 0.350521561305269
273 0.350280839705499
274 0.350045418900809
275 0.349815450624858
276 0.349591077406636
277 0.349372432705307
278 0.349159641051464
279 0.348952818194134
280 0.348752071252846
281 0.348557498874176
282 0.348369191392165
283 0.348187230992084
284 0.348011691877022
285 0.34784264043682
286 0.347680135418915
287 0.34752422810067
288 0.347374962462808
289 0.347232375363596
290 0.347096496713443
291 0.346967349649618
292 0.346844950710802
293 0.346729310011225
294 0.346620431414149
295 0.346518312704495
296 0.346422945760412
297 0.346334316723632
298 0.346252406168435
299 0.346177189269109
300 0.346108635965767
301 0.346046711128419
302 0.345991374719212
303 0.345942581952748
304 0.34590028345441
305 0.345864425416654
306 0.345834949753196
307 0.345811794251073
308 0.345794892720543
309 0.345784175142797
310 0.345779567815471
311 0.345780993495954
312 0.345788371542479
313 0.345801618053007
314 0.345820646001904
315 0.345845365374434
316 0.345875683299065
317 0.345911504177619
318 0.345952729813282
319 0.345999259536492
320 0.346050990328744
321 0.346107816944312
322 0.346169632029946
323 0.346236326242549
324 0.346307788364871
325 0.34638390541925
326 0.346464562779432
327 0.346549644280488
328 0.34663903232687
329 0.346732607998628
330 0.346830251155812
331 0.346931840541101
332 0.347037253880665
333 0.347146367983299
334 0.347259058837854
335 0.347375201708978
336 0.347494671231195
337 0.347617341501352
338 0.347743086169424
339 0.347871778527736
340 0.348003291598584
341 0.34813749822028
342 0.348274271131651
343 0.348413483054977
344 0.348555006777402
345 0.348698715230809
346 0.348844481570187
347 0.348992179250475
348 0.349141682101907
349 0.349292864403853
350 0.349445600957157
351 0.349599767154985
352 0.349755239052167
353 0.349911893433054
354 0.350069607877868
355 0.350228260827556
356 0.350387731647145
357 0.350547900687587
358 0.350708649346096
359 0.350869860124971
360 0.351031416688898
361 0.35119320392073
362 0.351355107975729
363 0.351517016334281
364 0.351678817853054
365 0.351840402814617
366 0.352001662975493
367 0.352162491612654
368 0.352322783568444
369 0.35248243529392
370 0.352641344890619
371 0.352799412150731
372 0.352956538595677
373 0.353112627513092
374 0.353267583992202
375 0.353421314957594
376 0.35357372920138
377 0.353724737413739
378 0.353874252211858
379 0.354022188167244
380 0.35416846183143
381 0.354312991760065
382 0.354455698535385
383 0.354596504787087
384 0.354735335211579
385 0.354872116589648
386 0.355006777802516
387 0.355139249846317
388 0.35526946584499
389 0.355397361061602
390 0.355522872908107
391 0.355645940953555
392 0.35576650693077
393 0.355884514741498
394 0.355999910460046
395 0.356112642335432
396 0.356222660792055
397 0.356329918428915
398 0.356434370017383
399 0.356535972497564
400 0.356634684973259
401 0.356730468705553
402 0.356823287105055
403 0.356913105722809
404 0.35699989223991
405 0.35708361645584
406 0.357164250275566
407 0.357241767695409
408 0.357316144787736
409 0.357387359684486
410 0.357455392559567
411 0.357520225610157
412 0.357581843036943
413 0.357640231023324
414 0.357695377713611
415 0.357747273190271
416 0.357795909450227
417 0.35784128038027
418 0.357883381731603
419 0.357922211093562
420 0.357957767866541
421 0.357990053234164
422 0.358019070134733
423 0.358044823231998
424 0.358067318885276
425 0.358086565118951
426 0.358102571591412
427 0.358115349563439
428 0.358124911866093
429 0.358131272868134
430 0.358134448443004
431 0.358134455935421
432 0.358131314127605
433 0.358125043205174
434 0.358115664722755
435 0.35810320156933
436 0.358087677933357
437 0.358069119267701
438 0.358047552254405
439 0.358023004769328
440 0.357995505846694
441 0.35796508564357
442 0.357931775404312
443 0.357895607425001
444 0.357856615017908
445 0.357814832476005
446 0.35777029503756
447 0.357723038850829
448 0.357673100938892
449 0.357620519164636
450 0.35756533219592
451 0.357507579470955
452 0.357447301163897
453 0.357384538150703
454 0.357319331975251
455 0.357251724815753
456 0.357181759451482
457 0.357109479229828
458 0.357034928033699
459 0.356958150249293
460 0.356879190734245
461 0.356798094786178
462 0.35671490811166
463 0.35662967679559
464 0.356542447271022
465 0.35645326628944
466 0.356362180891492
467 0.356269238378203
468 0.356174486282668
469 0.356077972342234
470 0.355979744471189
471 0.355879850733954
472 0.355778339318791
473 0.355675258512034
474 0.355570656672846
475 0.355464582208504
476 0.35535708355023
477 0.355248209129548
478 0.355138007355194
479 0.355026526590565
480 0.354913815131717
481 0.354799921185909
482 0.354684892850695
483 0.354568778093565
484 0.354451624732137
485 0.354333480414886
486 0.354214392602429
487 0.354094408549346
488 0.353973575286546
489 0.35385193960417
490 0.353729548035027
491 0.353606446838564
492 0.353482681985362
493 0.353358299142155
494 0.353233343657368
495 0.353107860547166
496 0.352981894482016
497 0.352855489773746
498 0.352728690363102
499 0.352601539807801
500 0.352474081271058
501 0.3523463575106
502 0.352218410868146
503 0.352090283259351
504 0.351962016164211
505 0.351833650617911
506 0.35170522720212
507 0.35157678603672
508 0.35144836677196
509 0.351320008581031
510 0.351191750153049
511 0.351063629686449
512 0.350935684882763
513 0.350807952940797
514 0.350680470551176
515 0.350553273891271
516 0.35042639862048
517 0.350299879875869
518 0.350173752268156
519 0.350048049878035
520 0.349922806252831
521 0.349798054403477
522 0.3496738268018
523 0.349550155378122
524 0.349427071519146
525 0.349304606066149
526 0.349182789313438
527 0.349061651007094
528 0.348941220343974
529 0.348821525970978
530 0.34870259598456
531 0.348584457930489
532 0.34846713880384
533 0.348350665049213
534 0.348235062561183
535 0.348120356684951
536 0.348006572217209
537 0.347893733407203
538 0.347781863957993
539 0.347670987027888
540 0.347561125232076
541 0.347452300644415
542 0.347344534799395
543 0.347237848694263
544 0.347132262791296
545 0.347027797020226
546 0.346924470780809
547 0.346822302945525
548 0.346721311862415
549 0.346621515358037
550 0.346522930740544
551 0.34642557480288
552 0.34632946382608
553 0.346234613582675
554 0.346141039340199
555 0.346048755864788
556 0.345957777424869
557 0.345868117794932
558 0.345779790259389
559 0.3456928076165
560 0.345607182182381
561 0.345522925795068
562 0.345440049818658
563 0.345358565147498
564 0.345278482210441
565 0.345199810975145
566 0.345122560952425
567 0.345046741200654
568 0.344972360330201
569 0.34489942650791
570 0.344827947461615
571 0.344757930484687
572 0.344689382440613
573 0.344622309767599
574 0.344556718483201
575 0.344492614188974
576 0.344430002075145
577 0.344368886925294
578 0.344309273121063
579 0.344251164646863
580 0.3441945650946
581 0.344139477668406
582 0.344085905189377
583 0.34403385010031
584 0.343983314470452
585 0.343934300000239
586 0.343886808026036
587 0.343840839524883
588 0.343796395119221
589 0.343753475081625
590 0.343712079339521
591 0.343672207479899
592 0.343633858754015
593 0.343597032082079
594 0.343561726057931
595 0.343527938953706
596 0.343495668724482
597 0.34346491301291
598 0.343435669153832
599 0.343407934178878
600 0.343381704821046
601 0.343356977519258
602 0.343333748422903
603 0.343312013396357
604 0.343291768023474
605 0.343273007612067
606 0.343255727198356
607 0.3432399215514
608 0.343225585177498
609 0.343212712324572
610 0.343201296986523
611 0.34319133290756
612 0.343182813586505
613 0.343175732281071
614 0.343170082012119
615 0.34316585556788
616 0.343163045508153
617 0.343161644168484
618 0.343161643664304
619 0.34316303589505
620 0.343165812548255
621 0.343169965103611
622 0.343175484837
623 0.343182362824504
624 0.343190589946383
625 0.343200156891023
626 0.34321105415886
627 0.343223272066276
628 0.343236800749458
629 0.343251630168245
630 0.343267750109929
631 0.34328515019304
632 0.343303819871099
633 0.343323748436342
634 0.343344925023418
635 0.343367338613055
636 0.343390978035706
637 0.343415831975157
638 0.343441888972116
639 0.343469137427768
640 0.343497565607308
641 0.343527161643442
642 0.343557913539863
643 0.3435898091747
644 0.343622836303938
645 0.343656982564814
646 0.343692235479183
647 0.343728582456859
648 0.343766010798931
649 0.343804507701051
650 0.343844060256693
651 0.34388465546039
652 0.343926280210947
653 0.34396892131462
654 0.344012565488276
655 0.344057199362527
656 0.344102809484837
657 0.344149382322601
658 0.344196904266207
659 0.344245361632065
660 0.344294740665612
661 0.3443450275443
662 0.344396208380551
663 0.344448269224689
664 0.344501196067853
665 0.34455497484488
666 0.344609591437164
667 0.344665031675497
668 0.344721281342882
669 0.34477832617732
670 0.344836151874578
671 0.344894744090933
672 0.344954088445887
673 0.345014170524871
674 0.345074975881908
675 0.345136490042271
676 0.345198698505107
677 0.345261586746041
678 0.345325140219758
679 0.345389344362562
680 0.345454184594909
681 0.345519646323927
682 0.345585714945901
683 0.345652375848744
684 0.345719614414443
685 0.345787416021483
686 0.345855766047249
687 0.345924649870406
688 0.345994052873254
689 0.346063960444066
690 0.346134357979399
691 0.346205230886388
692 0.346276564585011
693 0.34634834451034
694 0.346420556114764
695 0.346493184870193
696 0.346566216270237
697 0.346639635832368
698 0.346713429100059
699 0.346787581644893
700 0.346862079068663
701 0.34693690700544
702 0.347012051123624
703 0.347087497127973
704 0.347163230761604
705 0.347239237807983
706 0.347315504092883
707 0.347392015486325
708 0.347468757904496
709 0.347545717311643
710 0.347622879721951
711 0.34770023120139
712 0.347777757869547
713 0.347855445901433
714 0.347933281529267
715 0.348011251044242
716 0.348089340798262
717 0.348167537205663
718 0.348245826744907
719 0.348324195960259
720 0.348402631463434
721 0.348481119935228
722 0.348559648127125
723 0.348638202862881
724 0.348716771040081
725 0.348795339631682
726 0.348873895687529
727 0.348952426335845
728 0.349030918784701
729 0.349109360323468
730 0.349187738324239
731 0.349266040243228
732 0.349344253622154
733 0.349422366089592
734 0.34950036536231
735 0.349578239246575
736 0.349655975639442
737 0.349733562530017
738 0.349810988000696
739 0.349888240228383
740 0.349965307485682
741 0.350042178142072
742 0.350118840665048
743 0.350195283621249
744 0.350271495677557
745 0.350347465602173
746 0.350423182265673
747 0.350498634642034
748 0.350573811809644
749 0.350648702952284
750 0.350723297360087
751 0.350797584430475
752 0.35087155366907
753 0.350945194690583
754 0.351018497219681
755 0.351091451091828
756 0.351164046254101
757 0.351236272765989
758 0.351308120800159
759 0.351379580643209
760 0.351450642696388
761 0.351521297476298
762 0.351591535615573
763 0.351661347863528
764 0.351730725086793
765 0.351799658269921
766 0.351868138515967
767 0.351936157047052
768 0.352003705204898
769 0.352070774451343
770 0.352137356368829
771 0.352203442660874
772 0.35226902515251
773 0.35233409579071
774 0.352398646644785
775 0.352462669906755
776 0.352526157891708
777 0.352589103038127
778 0.352651497908196
779 0.352713335188088
780 0.352774607688223
781 0.352835308343513
782 0.352895430213575
783 0.35295496648293
784 0.353013910461173
785 0.353072255583127
786 0.353129995408972
787 0.353187123624351
788 0.353243634040459
789 0.353299520594106
790 0.353354777347759
791 0.353409398489567
792 0.353463378333362
793 0.353516711318633
794 0.353569392010495
795 0.353621415099618
796 0.353672775402153
797 0.353723467859623
798 0.353773487538805
799 0.353822829631586
800 0.353871489454799
801 0.353919462450043
802 0.353966744183481
803 0.354013330345618
804 0.354059216751061
805 0.35410439933826
806 0.354148874169231
807 0.354192637429257
808 0.354235685426575
809 0.354278014592042
810 0.354319621478784
811 0.354360502761826
812 0.354400655237705
813 0.354440075824068
814 0.354478761559249
815 0.35451670960183
816 0.354553917230186
817 0.354590381842017
818 0.354626100953853
819 0.354661072200556
820 0.354695293334797
821 0.354728762226522
822 0.354761476862398
823 0.35479343534525
824 0.354824635893476
825 0.354855076840456
826 0.354884756633936
827 0.354913673835408
828 0.354941827119468
829 0.354969215273163
830 0.35499583719533
831 0.35502169189591
832 0.355046778495259
833 0.355071096223444
834 0.355094644419523
835 0.355117422530816
836 0.355139430112163
837 0.35516066682517
838 0.355181132437444
839 0.355200826821816
840 0.355219749955556
841 0.355237901919568
842 0.355255282897591
843 0.35527189317537
844 0.355287733139835
845 0.355302803278257
846 0.355317104177402
847 0.355330636522674
848 0.355343401097246
849 0.355355398781189
850 0.355366630550586
851 0.355377097476637
852 0.355386800724768
853 0.355395741553715
854 0.355403921314614
855 0.355411341450079
856 0.35541800349327
857 0.355423909066962
858 0.3554290598826
859 0.355433457739352
860 0.355437104523156
861 0.35544000220576
862 0.355442152843754
863 0.355443558577607
864 0.355444221630686
865 0.355444144308278
866 0.355443328996608
867 0.355441778161849
868 0.355439494349129
869 0.355436480181538
870 0.355432738359129
871 0.355428271657911
872 0.355423082928849
873 0.355417175096855
874 0.355410551159773
875 0.355403214187374
876 0.355395167320332
877 0.355386413769216
878 0.355376956813467
879 0.355366799800377
880 0.355355946144073
881 0.355344399324491
882 0.355332162886357
883 0.355319240438163
884 0.355305635651139
885 0.355291352258239
886 0.355276394053109
887 0.355260764889071
888 0.355244468678095
889 0.355227509389781
890 0.355209891050338
891 0.355191617741562
892 0.355172693599821
893 0.355153122815036
894 0.355132909629666
895 0.355112058337698
896 0.35509057328363
897 0.355068458861467
898 0.355045719513714
899 0.355022359730367
900 0.354998384047919
901 0.354973797048358
902 0.354948603358169
903 0.354922807647347
904 0.354896414628408
905 0.354869429055398
906 0.35484185572292
907 0.354813699465148
908 0.354784965154861
909 0.354755657702469
910 0.354725782055048
911 0.354695343195381
912 0.354664346141002
913 0.354632795943242
914 0.354600697686286
915 0.354568056486226
916 0.354534877490129
917 0.354501165875106
918 0.35446692684738
919 0.354432165641371
920 0.354396887518777
921 0.354361097767669
922 0.354324801701581
923 0.354288004658616
924 0.354250712000553
925 0.354212929111961
926 0.354174661399318
927 0.354135914290138
928 0.354096693232106
929 0.354057003692213
930 0.354016851155902
931 0.353976241126223
932 0.353935179122991
933 0.353893670681947
934 0.353851721353938
935 0.353809336704088
936 0.35376652231099
937 0.353723283765896
938 0.353679626671917
939 0.353635556643232
940 0.353591079304301
941 0.353546200289088
942 0.353500925240286
943 0.353455259808559
944 0.353409209651781
945 0.353362780434287
946 0.353315977826135
947 0.353268807502368
948 0.353221275142292
949 0.35317338642875
950 0.353125147047418
951 0.353076562686097
952 0.353027639034017
953 0.352978381781151
954 0.352928796617531
955 0.352878889232579
956 0.352828665314438
957 0.352778130549315
958 0.352727290620835
959 0.352676151209393
960 0.352624717991527
961 0.352572996639284
962 0.352520992819609
963 0.352468712193728
964 0.352416160416549
965 0.352363343136065
966 0.352310265992769
967 0.352256934619072
968 0.352203354638732
969 0.352149531666291
970 0.35209547130652
971 0.352041179153868
972 0.351986660791922
973 0.351931921792878
974 0.351876967717011
975 0.351821804112162
976 0.351766436513225
977 0.351710870441648
978 0.351655111404936
979 0.351599164896169
980 0.351543036393518
981 0.351486731359777
982 0.351430255241898
983 0.351373613470535
984 0.351316811459597
985 0.351259854605805
986 0.351202748288257
987 0.351145497868006
988 0.351088108687638
989 0.351030586070861
990 0.350972935322101
991 0.350915161726105
992 0.350857270547552
993 0.35079926703067
994 0.350741156398861
995 0.350682943854331
996 0.350624634577733
997 0.350566233727809
998 0.350507746441045
999 0.350449177831329

==> BTA_kmpr_2.txt <==
1 0.5
2 1
3 0.409090909090909
4 0.415841584158416
5 0.404468412942989
6 0.393131768589718
7 0.384894759958107
8 0.379232027279276
9 0.375233312376922
10 0.372237772930863
11 0.369852955243386
12 0.367866071287488
13 0.366165566676643
14 0.364690915867884
15 0.363405072043543
16 0.36228108510297
17 0.361296426946713
18 0.36043103054298
19 0.359666867517908
20 0.358988005908195
21 0.358380701658618
22 0.357833380489853
23 0.357336499346042
24 0.35688232313488
25 0.356464659772683
26 0.356078588756304
27 0.355720206997614
28 0.355386405220648
29 0.355074680339988
30 0.354782983977132
31 0.354509604161249
32 0.354253075719764
33 0.354012114370994
34 0.353785569677815
35 0.353572392516111
36 0.35337161335865
37 0.353182328351918
38 0.353003690799727
39 0.352834906227884
40 0.35267522967561
41 0.352523964241964
42 0.352380460216699
43 0.352244114355424
44 0.35211436903054
45 0.351990711113248
46 0.351872670528318
47 0.351759818480783
48 0.351651765389687
49 0.351548158584052
50 0.351448679825254
51 0.351353042721192
52 0.351260990094062
53 0.351172291356831
54 0.351086739945416
55 0.351004150844808
56 0.350924358238876
57 0.350847213305574
58 0.350772582172135
59 0.350700344038614
60 0.350630389472938
61 0.350562618876315
62 0.350496941114477
63 0.35043327230765
64 0.350371534770233
65 0.350311656089879
66 0.350253568334909
67 0.350197207378594
68 0.350142512328797
69 0.350089425051726
70 0.350037889778923
71 0.349987852787209
72 0.349939262141951
73 0.349892067494764
74 0.349846219927485
75 0.349801671835054
76 0.349758376840678
77 0.349716289737375
78 0.349675366450728
79 0.349635564018274
80 0.349596840581635
81 0.349559155387987
82 0.349522468798025
83 0.349486742298019
84 0.349451938513969
85 0.349418021226241
86 0.349384955383394
87 0.349352707114169
88 0.349321243736893
89 0.349290533765715
90 0.34926054691333
91 0.349231254089936
92 0.349202627398349
93 0.349174640125269
94 0.3491472667288
95 0.349120482822376
96 0.349094265155298
97 0.34906859159015
98 0.349043441077352
99 0.349018793627154
100 0.348994630279373
101 0.348970933071192
102 0.348947685003301
103 0.348924870004708
104 0.34890247289649
105 0.348880479354762
106 0.348858875873127
107 0.348837649724847
108 0.348816788924955
109 0.348796282192527
110 0.348776118913282
111 0.348756289102696
112 0.348736783369772
113 0.348717592881595
114 0.348698709328792
115 0.348680124892003
116 0.348661832209424
117 0.348643824345519
118 0.348626094760928
119 0.348608637283642
120 0.348591446081445
121 0.348574515635676
122 0.348557840716287
123 0.348541416358231
124 0.348525237839153
125 0.348509300658379
126 0.348493600517177
127 0.348478133300281
128 0.34846289505863
129 0.348447881993301
130 0.348433090440598
131 0.348418516858249
132 0.348404157812684
133 0.348390009967341
134 0.348376070071957
135 0.348362334952798
136 0.348348801503787
137 0.348335466678482
138 0.348322327482851
139 0.348309380968808
140 0.348296624228463
141 0.348284054389037
142 0.348271668608404
143 0.348259464071211
144 0.348247437985549
145 0.348235587580117
146 0.348223910101851
147 0.34821240281399
148 0.348201062994515
149 0.348189887934966
150 0.34817887493957
151 0.348168021324672
152 0.348157324418428
153 0.348146781560736
154 0.348136390103384
155 0.348126147410381
156 0.348116050858454
157 0.34810609783769
158 0.3480962857523
159 0.348086612021487
160 0.348077074080399
161 0.348067669381162
162 0.348058395393953
163 0.348049249608129
164 0.348040229533382
165 0.348031332700906
166 0.348022556664577
167 0.348013899002132
168 0.348005357316331
169 0.347996929236104
170 0.347988612417677
171 0.347980404545657
172 0.347972303334086
173 0.347964306527452
174 0.347956411901655
175 0.34794861726492
176 0.347940920458664
177 0.3479333193583
178 0.347925811873992
179 0.347918395951345
180 0.347911069572044
181 0.347903830754423
182 0.347896677553984
183 0.347889608063844
184 0.347882620415135
185 0.347875712777331
186 0.347868883358529
187 0.34786213040566
188 0.34785545220465
189 0.347848847080525
190 0.347842313397459
191 0.347835849558774
192 0.347829454006882
193 0.347823125223184
194 0.347816861727918
195 0.347810662079965
196 0.347804524876607
197 0.347798448753246
198 0.347792432383084
199 0.347786474476767
200 0.347780573781985
201 0.34777472908305
202 0.347768939200437
203 0.347763202990293
204 0.347757519343926
205 0.34775188718726
206 0.347746305480275
207 0.34774077321642
208 0.347735289422007
209 0.347729853155589
210 0.347724463507321
211 0.347719119598308
212 0.347713820579937
213 0.3477085656332
214 0.347703353968012
215 0.347698184822513
216 0.347693057462368
217 0.347687971180062
218 0.347682925294193
219 0.347677919148756
220 0.347672952112435
221 0.347668023577887
222 0.347663132961032
223 0.347658279700342
224 0.347653463256138
225 0.347648683109886
226 0.347643938763496
227 0.34763922973864
228 0.34763455557606
229 0.347629915834891
230 0.347625310091998
231 0.347620737941309
232 0.347616198993166
233 0.347611692873686
234 0.347607219224128
235 0.347602777700273
236 0.347598367971814
237 0.347593989721762
238 0.347589642645857
239 0.347585326451997
240 0.347581040859677
241 0.347576785599439
242 0.347572560412339
243 0.347568365049426
244 0.347564199271228
245 0.347560062847262
246 0.347555955555551
247 0.347551877182152
248 0.347547827520704
249 0.347543806371983
250 0.347539813543478
251 0.347535848848974
252 0.347531912108149
253 0.347528003146189
254 0.347524121793409
255 0.347520267884896
256 0.347516441260157
257 0.347512641762782
258 0.347508869240125
259 0.34750512354299
260 0.347501404525331
261 0.34749771204397
262 0.347494045958323
263 0.34749040613013
264 0.347486792423216
265 0.34748320470324
266 0.347479642837476
267 0.34747610669459
268 0.347472596144435
269 0.347469111057856
270 0.347465651306503
271 0.347462216762655
272 0.347458807299055
273 0.347455422788752
274 0.347452063104954
275 0.347448728120891
276 0.347445417709683
277 0.347442131744223
278 0.347438870097058
279 0.347435632640291
280 0.347432419245478
281 0.347429229783544
282 0.347426064124697
283 0.347422922138354
284 0.347419803693073
285 0.347416708656492
286 0.347413636895272
287 0.347410588275049
288 0.34740756266039
289 0.347404559914755
290 0.347401579900466
291 0.347398622478678
292 0.347395687509359
293 0.347392774851271
294 0.347389884361958
295 0.347387015897737
296 0.347384169313697
297 0.347381344463692
298 0.347378541200353
299 0.347375759375088
300 0.347372998838097
301 0.347370259438385
302 0.347367541023778
303 0.347364843440942
304 0.34736216653541
305 0.347359510151602
306 0.347356874132854
307 0.347354258321451
308 0.347351662558653
309 0.347349086684736
310 0.347346530539022
311 0.347343993959919
312 0.347341476784961
313 0.347338978850844
314 0.347336499993474
315 0.347334040048006
316 0.347331598848888
317 0.347329176229907
318 0.347326772024238
319 0.347324386064483
320 0.347322018182726
321 0.347319668210576
322 0.34731733597922
323 0.347315021319467
324 0.347312724061798
325 0.347310444036419
326 0.347308181073306
327 0.347305935002258
328 0.347303705652943
329 0.34730149285495
330 0.34729929643784
331 0.347297116231189
332 0.347294952064645
333 0.347292803767967
334 0.347290671171084
335 0.347288554104135
336 0.347286452397517
337 0.347284365881936
338 0.347282294388449
339 0.347280237748515
340 0.347278195794032
341 0.347276168357389
342 0.347274155271505
343 0.347272156369876
344 0.347270171486613
345 0.347268200456487
346 0.347266243114966
347 0.347264299298261
348 0.347262368843356
349 0.347260451588056
350 0.347258547371017
351 0.347256656031784
352 0.347254777410829
353 0.347252911349583
354 0.347251057690472
355 0.347249216276945
356 0.347247386953511
357 0.347245569565768
358 0.34724376396043
359 0.34724196998536
360 0.347240187489596
361 0.347238416323375
362 0.347236656338164
363 0.347234907386684
364 0.347233169322929
365 0.347231442002196
366 0.3472297252811
367 0.347228019017602
368 0.347226323071022
369 0.347224637302066
370 0.347222961572837
371 0.347221295746856
372 0.347219639689078
373 0.347217993265907
374 0.347216356345209
375 0.347214728796329
376 0.347213110490102
377 0.347211501298863
378 0.347209901096459
379 0.347208309758264
380 0.347206727161178
381 0.347205153183645
382 0.347203587705657
383 0.347202030608758
384 0.347200481776056
385 0.347198941092222
386 0.347197408443498
387 0.347195883717702
388 0.347194366804226
389 0.347192857594043
390 0.347191355979705
391 0.347189861855346
392 0.347188375116682
393 0.34718689566101
394 0.347185423387205
395 0.347183958195722
396 0.34718249998859
397 0.347181048669411
398 0.347179604143354
399 0.347178166317155
400 0.347176735099108
401 0.34717531039906
402 0.347173892128409
403 0.347172480200094
404 0.347171074528586
405 0.347169675029889
406 0.347168281621522
407 0.347166894222518
408 0.347165512753412
409 0.347164137136231
410 0.347162767294488
411 0.347161403153168
412 0.347160044638721
413 0.347158691679048
414 0.347157344203493
415 0.347156002142828
416 0.347154665429245
417 0.347153333996341
418 0.347152007779107
419 0.347150686713916
420 0.347149370738507
421 0.347148059791974
422 0.347146753814753
423 0.347145452748607
424 0.347144156536612
425 0.347142865123143
426 0.347141578453862
427 0.347140296475698
428 0.347139019136837
429 0.347137746386704
430 0.347136478175953
431 0.347135214456444
432 0.347133955181232
433 0.347132700304555
434 0.347131449781809
435 0.347130203569543
436 0.347128961625433
437 0.347127723908274
438 0.347126490377961
439 0.34712526099547
440 0.347124035722848
441 0.347122814523192
442 0.347121597360633
443 0.347120384200322
444 0.347119175008414
445 0.347117969752048
446 0.347116768399334
447 0.347115570919335
448 0.347114377282052
449 0.347113187458406
450 0.347112001420223
451 0.347110819140217
452 0.347109640591975
453 0.347108465749938
454 0.347107294589389
455 0.347106127086432
456 0.34710496321798
457 0.347103802961736
458 0.347102646296179
459 0.347101493200549
460 0.347100343654827
461 0.347099197639725
462 0.347098055136664
463 0.347096916127764
464 0.347095780595825
465 0.347094648524315
466 0.347093519897351
467 0.347092394699686
468 0.347091272916694
469 0.347090154534353
470 0.347089039539233
471 0.347087927918481
472 0.347086819659804
473 0.347085714751458
474 0.347084613182228
475 0.347083514941423
476 0.347082420018853
477 0.347081328404819
478 0.3470802400901
479 0.347079155065939
480 0.347078073324027
481 0.347076994856494
482 0.34707591965589
483 0.34707484771518
484 0.347073779027724
485 0.347072713587265
486 0.347071651387923
487 0.347070592424174
488 0.347069536690844
489 0.347068484183094
490 0.347067434896407
491 0.347066388826582
492 0.347065345969714
493 0.347064306322189
494 0.347063269880673
495 0.347062236642094
496 0.347061206603639
497 0.347060179762738
498 0.347059156117058
499 0.347058135664486
500 0.347057118403127
501 0.347056104331285
502 0.347055093447462
503 0.34705408575034
504 0.347053081238777
505 0.347052079911796
506 0.347051081768576
507 0.34705008680844
508 0.34704909503085
509 0.347048106435397
510 0.347047121021792
511 0.347046138789856
512 0.347045159739514
513 0.347044183870789
514 0.347043211183786
515 0.347042241678693
516 0.34704127535577
517 0.347040312215338
518 0.347039352257779
519 0.347038395483522
520 0.347037441893038
521 0.347036491486837
522 0.347035544265456
523 0.347034600229455
524 0.347033659379411
525 0.347032721715908
526 0.347031787239538
527 0.347030855950888
528 0.347029927850537
529 0.347029002939053
530 0.347028081216983
531 0.347027162684848
532 0.347026247343143
533 0.347025335192325
534 0.347024426232812
535 0.347023520464978
536 0.347022617889149
537 0.347021718505594
538 0.347020822314525
539 0.347019929316094
540 0.347019039510382
541 0.347018152897403
542 0.347017269477095
543 0.347016389249316
544 0.347015512213846
545 0.347014638370376
546 0.347013767718509
547 0.347012900257756
548 0.347012035987533
549 0.347011174907158
550 0.347010317015845
551 0.347009462312708
552 0.347008610796751
553 0.347007762466869
554 0.347006917321847
555 0.347006075360353
556 0.34700523658094
557 0.347004400982043
558 0.347003568561974
559 0.347002739318923
560 0.347001913250957
561 0.347001090356015
562 0.347000270631907
563 0.346999454076316
564 0.346998640686792
565 0.346997830460753
566 0.346997023395482
567 0.346996219488129
568 0.346995418735705
569 0.346994621135088
570 0.346993826683013
571 0.346993035376079
572 0.346992247210745
573 0.346991462183327
574 0.346990680290002
575 0.346989901526805
576 0.346989125889628
577 0.34698835337422
578 0.346987583976188
579 0.346986817690995
580 0.34698605451396
581 0.346985294440259
582 0.346984537464925
583 0.346983783582844
584 0.346983032788763
585 0.34698228507728
586 0.346981540442855
587 0.346980798879801
588 0.346980060382288
589 0.346979324944347
590 0.346978592559862
591 0.346977863222579
592 0.346977136926101
593 0.346976413663891
594 0.346975693429271
595 0.346974976215425
596 0.346974262015397
597 0.346973550822094
598 0.346972842628285
599 0.346972137426603
600 0.346971435209545
601 0.346970735969475
602 0.346970039698622
603 0.346969346389083
604 0.346968656032823
605 0.346967968621677
606 0.346967284147349
607 0.346966602601419
608 0.346965923975334
609 0.34696524826042
610 0.346964575447876
611 0.346963905528779
612 0.346963238494082
613 0.346962574334619
614 0.346961913041103
615 0.346961254604132
616 0.346960599014183
617 0.346959946261622
618 0.346959296336699
619 0.346958649229552
620 0.346958004930207
621 0.346957363428584
622 0.346956724714492
623 0.346956088777636
624 0.346955455607615
625 0.346954825193926
626 0.346954197525962
627 0.34695357259302
628 0.346952950384297
629 0.346952330888892
630 0.34695171409581
631 0.346951099993965
632 0.346950488572177
633 0.346949879819176
634 0.346949273723604
635 0.346948670274018
636 0.346948069458889
637 0.346947471266605
638 0.346946875685473
639 0.346946282703719
640 0.346945692309494
641 0.34694510449087
642 0.346944519235846
643 0.346943936532349
644 0.346943356368235
645 0.346942778731288
646 0.346942203609229
647 0.346941630989711
648 0.346941060860323
649 0.346940493208593
650 0.346939928021989
651 0.346939365287919
652 0.346938804993735
653 0.346938247126735
654 0.346937691674161
655 0.346937138623207
656 0.346936587961016
657 0.346936039674681
658 0.346935493751251
659 0.34693495017773
660 0.346934408941079
661 0.346933870028218
662 0.346933333426028
663 0.346932799121353
664 0.346932267100998
665 0.346931737351738
666 0.346931209860313
667 0.346930684613433
668 0.346930161597778
669 0.346929640800002
670 0.346929122206732
671 0.346928605804571
672 0.3469280915801
673 0.346927579519879
674 0.346927069610449
675 0.346926561838333
676 0.346926056190037
677 0.346925552652055
678 0.346925051210867
679 0.34692455185294
680 0.346924054564734
681 0.3469235593327
682 0.346923066143281
683 0.346922574982917
684 0.346922085838044
685 0.346921598695094
686 0.3469211135405
687 0.346920630360697
688 0.34692014914212
689 0.346919669871209
690 0.34691919253441
691 0.346918717118174
692 0.34691824360896
693 0.34691777199324
694 0.346917302257491
695 0.346916834388208
696 0.346916368371896
697 0.346915904195076
698 0.346915441844285
699 0.346914981306078
700 0.346914522567028
701 0.34691406561373
702 0.346913610432797
703 0.346913157010869
704 0.346912705334605
705 0.346912255390694
706 0.346911807165848
707 0.346911360646807
708 0.346910915820341
709 0.346910472673248
710 0.346910031192359
711 0.346909591364535
712 0.346909153176673
713 0.3469087166157
714 0.346908281668583
715 0.346907848322322
716 0.346907416563958
717 0.346906986380566
718 0.346906557759265
719 0.346906130687211
720 0.346905705151605
721 0.346905281139688
722 0.346904858638745
723 0.346904437636106
724 0.346904018119146
725 0.346903600075286
726 0.346903183491996
727 0.346902768356792
728 0.346902354657239
729 0.346901942380953
730 0.3469015315156
731 0.346901122048897
732 0.346900713968614
733 0.346900307262574
734 0.346899901918654
735 0.346899497924784
736 0.34689909526895
737 0.346898693939197
738 0.346898293923622
739 0.346897895210382
740 0.346897497787693
741 0.346897101643828
742 0.34689670676712
743 0.346896313145962
744 0.346895920768809
745 0.346895529624176
746 0.346895139700639
747 0.346894750986839
748 0.346894363471479
749 0.346893977143324
750 0.346893591991207
751 0.346893208004021
752 0.346892825170729
753 0.346892443480356
754 0.346892062921994
755 0.346891683484803
756 0.34689130515801
757 0.346890927930907
758 0.346890551792858
759 0.346890176733291
760 0.346889802741707
761 0.346889429807674
762 0.346889057920829
763 0.346888687070881
764 0.346888317247607
765 0.346887948440856
766 0.346887580640548
767 0.346887213836673
768 0.346886848019296
769 0.346886483178548
770 0.346886119304638
771 0.346885756387844
772 0.346885394418517
773 0.346885033387083
774 0.346884673284037
775 0.346884314099952
776 0.346883955825472
777 0.346883598451314
778 0.34688324196827
779 0.346882886367207
780 0.346882531639064
781 0.346882177774857
782 0.346881824765674
783 0.34688147260268
784 0.346881121277112
785 0.346880770780283
786 0.346880421103583
787 0.346880072238474
788 0.346879724176495
789 0.34687937690926
790 0.346879030428456
791 0.346878684725849
792 0.346878339793277
793 0.346877995622655
794 0.346877652205973
795 0.346877309535296
796 0.346876967602765
797 0.346876626400596
798 0.34687628592108
799 0.346875946156583
800 0.346875607099547
801 0.346875268742489
802 0.346874931078001
803 0.34687459409875
804 0.346874257797478
805 0.346873922167002
806 0.346873587200212
807 0.346873252890076
808 0.346872919229635
809 0.346872586212004
810 0.346872253830372
811 0.346871922078003
812 0.346871590948236
813 0.346871260434482
814 0.346870930530227
815 0.34687060122903
816 0.346870272524524
817 0.346869944410415
818 0.346869616880482
819 0.346869289928577
820 0.346868963548624
821 0.346868637734622
822 0.346868312480639
823 0.346867987780816
824 0.346867663629368
825 0.34686734002058
826 0.346867016948807
827 0.346866694408477
828 0.34686637239409
829 0.346866050900214
830 0.346865729921488
831 0.346865409452623
832 0.346865089488399
833 0.346864770023664
834 0.346864451053337
835 0.346864132572406
836 0.346863814575928
837 0.346863497059026
838 0.346863180016896
839 0.346862863444796
840 0.346862547338057
841 0.346862231692074
842 0.346861916502309
843 0.346861601764293
844 0.346861287473621
845 0.346860973625955
846 0.346860660217022
847 0.346860347242615
848 0.346860034698591
849 0.346859722580874
850 0.34685941088545
851 0.346859099608369
852 0.346858788745746
853 0.346858478293758
854 0.346858168248646
855 0.346857858606712
856 0.346857549364322
857 0.346857240517902
858 0.346856932063941
859 0.346856623998987
860 0.346856316319652
861 0.346856009022604
862 0.346855702104575
863 0.346855395562353
864 0.346855089392788
865 0.346854783592787
866 0.346854478159316
867 0.346854173089398
868 0.346853868380116
869 0.346853564028608
870 0.346853260032068
871 0.346852956387749
872 0.346852653092959
873 0.346852350145059
874 0.346852047541469
875 0.346851745279662
876 0.346851443357165
877 0.346851141771559
878 0.346850840520479
879 0.346850539601613
880 0.346850239012701
881 0.346849938751536
882 0.346849638815962
883 0.346849339203876
884 0.346849039913225
885 0.346848740942005
886 0.346848442288265
887 0.346848143950101
888 0.346847845925662
889 0.346847548213141
890 0.346847250810784
891 0.346846953716881
892 0.346846656929774
893 0.346846360447847
894 0.346846064269536
895 0.34684576839332
896 0.346845472817724
897 0.34684517754132
898 0.346844882562724
899 0.346844587880596
900 0.346844293493642
901 0.34684399940061
902 0.346843705600293
903 0.346843412091524
904 0.346843118873183
905 0.346842825944187
906 0.346842533303498
907 0.346842240950119
908 0.346841948883091
909 0.346841657101499
910 0.346841365604465
911 0.346841074391152
912 0.346840783460762
913 0.346840492812535
914 0.346840202445749
915 0.34683991235972
916 0.346839622553803
917 0.346839333027387
918 0.3468390437799
919 0.346838754810804
920 0.346838466119599
921 0.346838177705818
922 0.34683788956903
923 0.346837601708839
924 0.346837314124881
925 0.346837026816827
926 0.346836739784382
927 0.346836453027282
928 0.346836166545295
929 0.346835880338223
930 0.346835594405899
931 0.346835308748186
932 0.346835023364977
933 0.346834738256198
934 0.346834453421804
935 0.346834168861777
936 0.346833884576132
937 0.346833600564909
938 0.346833316828179
939 0.346833033366039
940 0.346832750178616
941 0.346832467266061
942 0.346832184628553
943 0.346831902266299
944 0.346831620179529
945 0.3468313383685
946 0.346831056833494
947 0.346830775574819
948 0.346830494592806
949 0.346830213887809
950 0.346829933460207
951 0.346829653310403
952 0.346829373438822
953 0.346829093845911
954 0.346828814532139
955 0.346828535497997
956 0.346828256744
957 0.346827978270679
958 0.346827700078589
959 0.346827422168306
960 0.346827144540423
961 0.346826867195555
962 0.346826590134334
963 0.346826313357413
964 0.346826036865463
965 0.346825760659172
966 0.346825484739247
967 0.346825209106412
968 0.346824933761407
969 0.346824658704992
970 0.346824383937939
971 0.34682410946104
972 0.3468238352751
973 0.34682356138094
974 0.346823287779398
975 0.346823014471325
976 0.346822741457586
977 0.346822468739061
978 0.346822196316643
979 0.34682192419124
980 0.346821652363771
981 0.34682138083517
982 0.346821109606382
983 0.346820838678363
984 0.346820568052085
985 0.346820297728527
986 0.346820027708681
987 0.346819757993551
988 0.346819488584151
989 0.346819219481504
990 0.346818950686645
991 0.346818682200617
992 0.346818414024473
993 0.346818146159277
994 0.346817878606099
995 0.34681761136602
996 0.346817344440126
997 0.346817077829515
998 0.346816811535291
999 0.346816545558564

==> BTA_kmpr_4.txt <==
1 0.25
2 0.5
3 0.75
4 1
5 0.398936170212766
6 0.431354359925789
7 0.435526416392691
8 0.426189215701941
9 0.414023613835102
10 0.403563143178473
11 0.395814711634629
12 0.390405040136503
13 0.386627038500687
14 0.383843918359218
15 0.381602678592412
16 0.379630036056644
17 0.37778870435835
18 0.376028518246587
19 0.374346331475956
20 0.372758335134719
21 0.371283608275517
22 0.369935998562042
23 0.368721362442808
24 0.367637806737492
25 0.366677318588287
26 0.365827803673921
27 0.36507500678398
28 0.364404080021954
29 0.363800733491334
30 0.363251992141961
31 0.362746621934351
32 0.362275299971466
33 0.361830600153841
34 0.36140685616343
35 0.360999951622541
36 0.36060707545734
37 0.360226469952521
38 0.35985719015993
39 0.359498886289205
40 0.359151615338143
41 0.358815684298801
42 0.358491524555251
43 0.358179595326279
44 0.357880312978044
45 0.35759400254517
46 0.357320867694071
47 0.357060975512362
48 0.356814252814871
49 0.356580491047465
50 0.356359357292731
51 0.356150409301492
52 0.355953112868727
53 0.355766860228828
54 0.355590988457261
55 0.355424797132003
56 0.355267564730375
57 0.355118563418276
58 0.354977072033879
59 0.354842387181109
60 0.35471383243453
61 0.354590765720856
62 0.354472584987346
63 0.354358732297274
64 0.354248696510588
65 0.354142014716462
66 0.354038272585787
67 0.35393710380772
68 0.353838188766518
69 0.353741252604437
70 0.35364606280428
71 0.353552426412037
72 0.353460187006671
73 0.353369221510683
74 0.353279436922235
75 0.353190767037345
76 0.353103169219275
77 0.353016621261757
78 0.352931118383224
79 0.352846670380726
80 0.352763298964706
81 0.352681035289262
82 0.352599917686894
83 0.35251998961189
84 0.352441297792504
85 0.352363890588738
86 0.352287816549852
87 0.352213123163592
88 0.352139855787503
89 0.352068056751497
90 0.351997764620029
91 0.351929013601732
92 0.35186183309414
93 0.351796247351123
94 0.35173227526083
95 0.351669930222288
96 0.351609220109233
97 0.35155014731028
98 0.35149270883516
99 0.351436896477386
100 0.351382697024366
101 0.351330092506697
102 0.351279060479024
103 0.35122957432556
104 0.351181603583987
105 0.351135114282111
106 0.351090069282267
107 0.351046428629003
108 0.351004149896169
109 0.350963188530001
110 0.350923498185294
111 0.35088503105217
112 0.350847738171379
113 0.350811569736405
114 0.350776475381012
115 0.350742404451155
116 0.350709306260449
117 0.350677130328643
118 0.350645826602759
119 0.350615345660745
120 0.350585638897649
121 0.350556658694499
122 0.350528358570156
123 0.350500693316548
124 0.350473619117765
125 0.350447093653589
126 0.350421076188057
127 0.350395527643748
128 0.350370410662502
129 0.350345689653284
130 0.350321330827965
131 0.350297302225784
132 0.350273573727236
133 0.350250117058167
134 0.350226905784824
135 0.350203915300598
136 0.350181122805185
137 0.350158507276871
138 0.350136049438621
139 0.350113731718621
140 0.350091538205917
141 0.350069454601734
142 0.350047468167059
143 0.350025567667029
144 0.350003743312625
145 0.349981986700166
146 0.349960290749054
147 0.349938649638174
148 0.349917058741369
149 0.349895514562327
150 0.349874014669231
151 0.349852557629473
152 0.349831142944722
153 0.349809770986583
154 0.349788442933107
155 0.349767160706335
156 0.349745926911073
157 0.34972474477507
158 0.34970361809073
159 0.349682551158493
160 0.349661548731993
161 0.349640615965087
162 0.349619758360819
163 0.349598981722399
164 0.349578292106235
165 0.349557695777047
166 0.349537199165103
167 0.349516808825579
168 0.34949653140005
169 0.349476373580101
170 0.349456342073062
171 0.349436443569819
172 0.349416684714696
173 0.349397072077368
174 0.349377612126763
175 0.349358311206907
176 0.349339175514677
177 0.349320211079399
178 0.34930142374424
179 0.349282819149343
180 0.34926440271664
181 0.34924617963628
182 0.349228154854628
183 0.349210333063742
184 0.3491927186923
185 0.349175315897885
186 0.349158128560578
187 0.349141160277794
188 0.349124414360299
189 0.349107893829339
190 0.349091601414827
191 0.349075539554525
192 0.349059710394159
193 0.349044115788412
194 0.349028757302733
195 0.349013636215919
196 0.348998753523393
197 0.34898410994115
198 0.348969705910303
199 0.348955541602193
200 0.348941616923996
201 0.348927931524806
202 0.348914484802131
203 0.348901275908764
204 0.348888303759996
205 0.348875567041118
206 0.348863064215194
207 0.348850793531048
208 0.348838753031448
209 0.348826940561449
210 0.348815353776858
211 0.348803990152809
212 0.348792846992402
213 0.348781921435392
214 0.3487712104669
215 0.348760710926129
216 0.348750419515045
217 0.348740332807038
218 0.348730447255501
219 0.348720759202351
220 0.348711264886446
221 0.348701960451898
222 0.348692841956266
223 0.348683905378614
224 0.348675146627426
225 0.348666561548364
226 0.348658145931862
227 0.34864989552055
228 0.348641806016492
229 0.348633873088243
230 0.348626092377708
231 0.34861845950681
232 0.348610970083945
233 0.348603619710244
234 0.348596403985617
235 0.348589318514588
236 0.348582358911922
237 0.348575520808031
238 0.348568799854172
239 0.348562191727424
240 0.348555692135455
241 0.348549296821076
242 0.348543001566579
243 0.348536802197865
244 0.348530694588367
245 0.348524674662756
246 0.348518738400457
247 0.34851288183895
248 0.348507101076881
249 0.348501392276969
250 0.348495751668732
251 0.348490175551015
252 0.348484660294339
253 0.348479202343063
254 0.34847379821738
255 0.348468444515126
256 0.348463137913436
257 0.348457875170225
258 0.348452653125513
259 0.348447468702598
260 0.348442318909075
261 0.348437200837711
262 0.348432111667176
263 0.348427048662646
264 0.348422009176262
265 0.34841699064747
266 0.348411990603239
267 0.348407006658155
268 0.348402036514407
269 0.348397077961663
270 0.348392128876837
271 0.348387187223767
272 0.348382251052785
273 0.348377318500201
274 0.348372387787707
275 0.348367457221686
276 0.348362525192452
277 0.34835759017341
278 0.348352650720151
279 0.348347705469474
280 0.348342753138354
281 0.348337792522841
282 0.348332822496911
283 0.348327842011268
284 0.348322850092085
285 0.348317845839716
286 0.348312828427359
287 0.348307797099679
288 0.348302751171399
289 0.348297690025863
290 0.348292613113563
291 0.348287519950642
292 0.348282410117381
293 0.348277283256652
294 0.348272139072367
295 0.348266977327903
296 0.348261797844515
297 0.348256600499745
298 0.348251385225811
299 0.348246152008001
300 0.348240900883057
301 0.348235631937558
302 0.348230345306305
303 0.348225041170703
304 0.348219719757151
305 0.348214381335434
306 0.348209026217126
307 0.348203654753994
308 0.348198267336421
309 0.348192864391829
310 0.348187446383127
311 0.348182013807159
312 0.348176567193181
313 0.34817110710134
314 0.348165634121182
315 0.348160148870168
316 0.348154651992218
317 0.348149144156264
318 0.348143626054835
319 0.348138098402654
320 0.348132561935264
321 0.348127017407668
322 0.348121465593004
323 0.348115907281229
324 0.348110343277841
325 0.348104774402619
326 0.348099201488385
327 0.348093625379799
328 0.348088046932173
329 0.348082467010315
330 0.348076886487397
331 0.348071306243849
332 0.348065727166284
333 0.348060150146443
334 0.34805457608017
335 0.348049005866417
336 0.348043440406267
337 0.348037880601997
338 0.348032327356152
339 0.34802678157066
340 0.348021244145965
341 0.348015715980191
342 0.348010197968328
343 0.348004691001449
344 0.347999195965951
345 0.347993713742822
346 0.347988245206933
347 0.347982791226357
348 0.347977352661713
349 0.347971930365534
350 0.347966525181662
351 0.347961137944662
352 0.34795576947927
353 0.347950420599855
354 0.347945092109909
355 0.347939784801561
356 0.347934499455111
357 0.347929236838592
358 0.347923997707346
359 0.347918782803628
360 0.347913592856232
361 0.347908428580133
362 0.347903290676155
363 0.347898179830655
364 0.34789309671523
365 0.347888041986441
366 0.347883016285562
367 0.347878020238337
368 0.347873054454769
369 0.347868119528913
370 0.347863216038698
371 0.34785834454576
372 0.347853505595291
373 0.347848699715913
374 0.347843927419553
375 0.34783918920135
376 0.347834485539564
377 0.347829816895508
378 0.347825183713488
379 0.347820586420766
380 0.347816025427526
381 0.347811501126859
382 0.347807013894762
383 0.347802564090144
384 0.347798152054852
385 0.347793778113699
386 0.347789442574511
387 0.347785145728182
388 0.34778088784874
389 0.347776669193421
390 0.347772490002757
391 0.347768350500669
392 0.347764250894574
393 0.347760191375495
394 0.347756172118186
395 0.347752193281259
396 0.347748255007322
397 0.347744357423124
398 0.347740500639708
399 0.347736684752569
400 0.347732909841818
401 0.347729175972359
402 0.347725483194058
403 0.347721831541936
404 0.347718221036347
405 0.347714651683183
406 0.347711123474062
407 0.347707636386539
408 0.347704190384308
409 0.347700785417417
410 0.347697421422479
411 0.347694098322896
412 0.347690816029074
413 0.347687574438655
414 0.347684373436739
415 0.347681212896119
416 0.34767809267751
417 0.347675012629783
418 0.347671972590209
419 0.347668972384688
420 0.347666011827996
421 0.347663090724023
422 0.347660208866017
423 0.347657366036827
424 0.347654562009148
425 0.347651796545766
426 0.347649069399803
427 0.347646380314963
428 0.347643729025779
429 0.347641115257856
430 0.347638538728123
431 0.347635999145072
432 0.347633496209006
433 0.347631029612284
434 0.347628599039565
435 0.34762620416805
436 0.347623844667726
437 0.347621520201604
438 0.347619230425963
439 0.347616974990586
440 0.347614753538999
441 0.347612565708704
442 0.347610411131418
443 0.347608289433301
444 0.347606200235191
445 0.347604143152831
446 0.347602117797094
447 0.347600123774214
448 0.347598160686003
449 0.347596228130078
450 0.347594325700074
451 0.347592452985864
452 0.347590609573773
453 0.347588795046789
454 0.347587008984774
455 0.347585250964668
456 0.347583520560697
457 0.347581817344572
458 0.34758014088569
459 0.34757849075133
460 0.347576866506845
461 0.347575267715858
462 0.347573693940445
463 0.347572144741322
464 0.347570619678032
465 0.347569118309118
466 0.347567640192305
467 0.347566184884673
468 0.347564751942827
469 0.347563340923066
470 0.347561951381548
471 0.347560582874455
472 0.347559234958148
473 0.347557907189326
474 0.34755659912518
475 0.347555310323542
476 0.347554040343033
477 0.347552788743209
478 0.347551555084699
479 0.347550338929348
480 0.347549139840348
481 0.347547957382374
482 0.347546791121713
483 0.347545640626388
484 0.347544505466285
485 0.347543385213273
486 0.34754227944132
487 0.347541187726609
488 0.347540109647651
489 0.347539044785391
490 0.347537992723319
491 0.347536953047569
492 0.347535925347019
493 0.347534909213393
494 0.347533904241353
495 0.34753291002859
496 0.347531926175916
497 0.347530952287348
498 0.347529987970194
499 0.347529032835132
500 0.347528086496288
501 0.347527148571316
502 0.347526218681467
503 0.347525296451659
504 0.347524381510549
505 0.347523473490595
506 0.347522572028119
507 0.34752167676337
508 0.347520787340579
509 0.347519903408015
510 0.347519024618041
511 0.34751815062716
512 0.347517281096067
513 0.347516415689693
514 0.347515554077251
515 0.347514695932275
516 0.347513840932659
517 0.347512988760696
518 0.347512139103114
519 0.347511291651104
520 0.347510446100356
521 0.347509602151084
522 0.347508759508053
523 0.347507917880605
524 0.347507076982682
525 0.347506236532842
526 0.347505396254285
527 0.347504555874864
528 0.347503715127101
529 0.347502873748203
530 0.347502031480071
531 0.347501188069309
532 0.347500343267234
533 0.347499496829882
534 0.34749864851801
535 0.347497798097102
536 0.347496945337369
537 0.347496090013749
538 0.347495231905906
539 0.347494370798224
540 0.347493506479806
541 0.347492638744467
542 0.347491767390723
543 0.347490892221788
544 0.347490013045558
545 0.347489129674604
546 0.347488241926156
547 0.34748734962209
548 0.347486452588914
549 0.347485550657749
550 0.347484643664315
551 0.347483731448906
552 0.347482813856378
553 0.347481890736122
554 0.347480961942043
555 0.34748002733254
556 0.347479086770479
557 0.347478140123169
558 0.347477187262335
559 0.347476228064094
560 0.347475262408923
561 0.347474290181635
562 0.347473311271346
563 0.347472325571445
564 0.347471332979567
565 0.347470333397556
566 0.347469326731434
567 0.347468312891372
568 0.347467291791648
569 0.347466263350622
570 0.347465227490691
571 0.347464184138263
572 0.347463133223711
573 0.347462074681344
574 0.347461008449365
575 0.347459934469835
576 0.347458852688632
577 0.347457763055417
578 0.347456665523588
579 0.347455560050245
580 0.347454446596148
581 0.347453325125677
582 0.34745219560679
583 0.347451058010981
584 0.347449912313242
585 0.347448758492014
586 0.347447596529153
587 0.347446426409882
588 0.347445248122748
589 0.347444061659582
590 0.347442867015453
591 0.347441664188624
592 0.347440453180514
593 0.347439233995644
594 0.347438006641602
595 0.347436771128995
596 0.347435527471405
597 0.347434275685343
598 0.347433015790208
599 0.347431747808239
600 0.347430471764472
601 0.347429187686696
602 0.347427895605405
603 0.347426595553758
604 0.347425287567528
605 0.347423971685064
606 0.347422647947241
607 0.347421316397418
608 0.347419977081392
609 0.347418630047354
610 0.347417275345843
611 0.347415913029704
612 0.347414543154042
613 0.347413165776175
614 0.347411780955597
615 0.347410388753926
616 0.347408989234865
617 0.347407582464155
618 0.347406168509534
619 0.347404747440692
620 0.347403319329229
621 0.347401884248607
622 0.347400442274116
623 0.347398993482821
624 0.347397537953526
625 0.347396075766732
626 0.347394607004588
627 0.347393131750857
628 0.347391650090869
629 0.347390162111484
630 0.347388667901045
631 0.347387167549342
632 0.347385661147568
633 0.34738414878828
634 0.347382630565361
635 0.347381106573974
636 0.347379576910528
637 0.347378041672638
638 0.347376500959082
639 0.347374954869766
640 0.347373403505685
641 0.347371846968883
642 0.347370285362418
643 0.347368718790321
644 0.347367147357562
645 0.347365571170011
646 0.347363990334403
647 0.347362404958301
648 0.347360815150058
649 0.347359221018786
650 0.347357622674318
651 0.347356020227172
652 0.347354413788521
653 0.347352803470153
654 0.34735118938444
655 0.347349571644307
656 0.347347950363194
657 0.347346325655028
658 0.347344697634187
659 0.347343066415469
660 0.347341432114061
661 0.347339794845509
662 0.347338154725685
663 0.347336511870755
664 0.347334866397153
665 0.347333218421548
666 0.347331568060818
667 0.347329915432015
668 0.347328260652342
669 0.347326603839123
670 0.347324945109774
671 0.347323284581776
672 0.347321622372649
673 0.347319958599924
674 0.347318293381115
675 0.347316626833697
676 0.347314959075078
677 0.347313290222572
678 0.347311620393378
679 0.347309949704551
680 0.347308278272984
681 0.347306606215376
682 0.347304933648217
683 0.347303260687757
684 0.34730158744999
685 0.347299914050629
686 0.347298240605083
687 0.347296567228436
688 0.347294894035429
689 0.347293221140432
690 0.347291548657433
691 0.347289876700009
692 0.347288205381312
693 0.347286534814047
694 0.347284865110454
695 0.347283196382291
696 0.347281528740809
697 0.347279862296745
698 0.347278197160292
699 0.347276533441093
700 0.347274871248217
701 0.347273210690143
702 0.347271551874749
703 0.347269894909289
704 0.347268239900382
705 0.347266586953997
706 0.347264936175436
707 0.34726328766932
708 0.347261641539576
709 0.34725999788942
710 0.34725835682135
711 0.347256718437125
712 0.347255082837757
713 0.347253450123497
714 0.347251820393824
715 0.347250193747431
716 0.347248570282214
717 0.347246950095263
718 0.347245333282846
719 0.347243719940404
720 0.347242110162538
721 0.347240504042998
722 0.347238901674675
723 0.347237303149589
724 0.347235708558884
725 0.347234117992815
726 0.347232531540741
727 0.347230949291118
728 0.347229371331489
729 0.347227797748475
730 0.347226228627772
731 0.34722466405414
732 0.347223104111397
733 0.347221548882413
734 0.347219998449103
735 0.347218452892421
736 0.347216912292353
737 0.347215376727914
738 0.34721384627714
739 0.347212321017085
740 0.347210801023812
741 0.347209286372396
742 0.347207777136911
743 0.347206273390431
744 0.347204775205027
745 0.347203282651757
746 0.347201795800671
747 0.347200314720801
748 0.347198839480162
749 0.347197370145745
750 0.347195906783521
751 0.347194449458433
752 0.347192998234394
753 0.34719155317429
754 0.347190114339974
755 0.347188681792264
756 0.347187255590946
757 0.347185835794768
758 0.347184422461442
759 0.347183015647643
760 0.347181615409008
761 0.347180221800136
762 0.347178834874588
763 0.347177454684884
764 0.34717608128251
765 0.347174714717911
766 0.347173355040497
767 0.347172002298641
768 0.34717065653968
769 0.347169317809918
770 0.347167986154626
771 0.347166661618041
772 0.347165344243372
773 0.3471640340728
774 0.347162731147478
775 0.347161435507537
776 0.347160147192084
777 0.347158866239205
778 0.347157592685973
779 0.347156326568441
780 0.347155067921654
781 0.347153816779647
782 0.347152573175447
783 0.347151337141082
784 0.347150108707576
785 0.347148887904959
786 0.34714767476227
787 0.347146469307558
788 0.347145271567884
789 0.347144081569332
790 0.347142899337007
791 0.347141724895041
792 0.347140558266596
793 0.347139399473872
794 0.347138248538107
795 0.347137105479584
796 0.347135970317636
797 0.347134843070649
798 0.347133723756069
799 0.347132612390404
800 0.347131508989231
801 0.347130413567204
802 0.347129326138051
803 0.34712824671459
804 0.347127175308724
805 0.347126111931454
806 0.347125056592882
807 0.347124009302215
808 0.347122970067774
809 0.347121938896995
810 0.347120915796442
811 0.347119900771804
812 0.347118893827911
813 0.347117894968729
814 0.347116904197377
815 0.347115921516125
816 0.347114946926404
817 0.347113980428811
818 0.347113022023119
819 0.347112071708275
820 0.347111129482417
821 0.347110195342872
822 0.347109269286166
823 0.347108351308033
824 0.347107441403417
825 0.347106539566481
826 0.347105645790613
827 0.347104760068435
828 0.347103882391807
829 0.347103012751834
830 0.347102151138877
831 0.347101297542553
832 0.347100451951749
833 0.347099614354623
834 0.347098784738616
835 0.347097963090455
836 0.347097149396163
837 0.347096343641065
838 0.347095545809794
839 0.347094755886301
840 0.347093973853859
841 0.347093199695071
842 0.34709243339188
843 0.347091674925572
844 0.347090924276786
845 0.347090181425521
846 0.347089446351142
847 0.347088719032388
848 0.34708799944738
849 0.347087287573627
850 0.347086583388035
851 0.34708588686691
852 0.347085197985973
853 0.34708451672036
854 0.347083843044633
855 0.347083176932786
856 0.347082518358253
857 0.347081867293917
858 0.347081223712113
859 0.347080587584638
860 0.347079958882759
861 0.34707933757722
862 0.347078723638247
863 0.34707811703556
864 0.347077517738373
865 0.347076925715409
866 0.347076340934903
867 0.347075763364611
868 0.347075192971814
869 0.34707462972333
870 0.347074073585518
871 0.347073524524287
872 0.347072982505102
873 0.34707244749299
874 0.34707191945255
875 0.34707139834796
876 0.347070884142981
877 0.347070376800967
878 0.347069876284871
879 0.347069382557253
880 0.347068895580286
881 0.347068415315762
882 0.347067941725104
883 0.347067474769364
884 0.347067014409242
885 0.34706656060508
886 0.347066113316879
887 0.347065672504302
888 0.347065238126679
889 0.347064810143018
890 0.347064388512008
891 0.347063973192029
892 0.347063564141156
893 0.347063161317167
894 0.347062764677551
895 0.347062374179511
896 0.347061989779975
897 0.3470616114356
898 0.347061239102779
899 0.347060872737646
900 0.347060512296088
901 0.347060157733743
902 0.347059809006015
903 0.347059466068075
904 0.347059128874868
905 0.347058797381122
906 0.34705847154135
907 0.347058151309862
908 0.347057836640766
909 0.347057527487975
910 0.347057223805217
911 0.347056925546038
912 0.347056632663806
913 0.347056345111724
914 0.347056062842827
915 0.347055785809995
916 0.347055513965957
917 0.347055247263295
918 0.347054985654452
919 0.347054729091736
920 0.347054477527329
921 0.347054230913289
922 0.347053989201557
923 0.347053752343963
924 0.347053520292232
925 0.34705329299799
926 0.347053070412766
927 0.347052852488002
928 0.347052639175057
929 0.34705243042521
930 0.347052226189668
931 0.347052026419572
932 0.347051831065999
933 0.347051640079969
934 0.347051453412452
935 0.34705127101437
936 0.347051092836604
937 0.347050918829999
938 0.347050748945367
939 0.347050583133495
940 0.347050421345149
941 0.347050263531077
942 0.347050109642016
943 0.347049959628695
944 0.347049813441841
945 0.347049671032186
946 0.347049532350464
947 0.347049397347427
948 0.347049265973838
949 0.347049138180484
950 0.347049013918175
951 0.347048893137754
952 0.347048775790095
953 0.347048661826112
954 0.347048551196762
955 0.347048443853049
956 0.347048339746028
957 0.347048238826809
958 0.347048141046563
959 0.347048046356524
960 0.347047954707995
961 0.347047866052348
962 0.347047780341033
963 0.34704769752558
964 0.347047617557601
965 0.347047540388796
966 0.347047465970956
967 0.347047394255969
968 0.347047325195817
969 0.347047258742589
970 0.347047194848477
971 0.347047133465784
972 0.347047074546924
973 0.34704701804443
974 0.347046963910952
975 0.347046912099266
976 0.347046862562273
977 0.347046815253004
978 0.347046770124624
979 0.347046727130432
980 0.347046686223871
981 0.347046647358522
982 0.347046610488114
983 0.347046575566526
984 0.347046542547787
985 0.34704651138608
986 0.347046482035749
987 0.347046454451296
988 0.347046428587387
989 0.347046404398854
990 0.3470463818407
991 0.347046360868097
992 0.347046341436393
993 0.347046323501114
994 0.347046307017962
995 0.347046291942826
996 0.347046278231776
997 0.347046265841071
998 0.347046254727159
999 0.347046244846681

==> WindowedLambdaVsK.txt <==
k_array = [1, 2, 4, 8, 10, 16, 20, 30, 40, 50, 100, 200, 500, 1000]
lambda = [0.42951, 0.47068, 0.51751, 0.56779, 0.5850039, 0.62388, 0.6435351, 0.6802734,  0.7063453, 0.7262098, 0.7835304, 0.8324254, 0.8832808,  0.9123721]

==> mta_mpr1.txt <==
1,1
2,0.44444
3,0.42857
4,0.41481
5,0.40603
6,0.40041
7,0.39659
8,0.39382
9,0.3917
10,0.39002
11,0.38864
12,0.3875
13,0.38653
14,0.38571
15,0.385
16,0.38438
17,0.38384
18,0.38336
19,0.38293
20,0.38255
21,0.3822
22,0.38189
23,0.3816
24,0.38134
25,0.38109
26,0.38087
27,0.38066
28,0.38047
29,0.38029
30,0.38013
31,0.37997
32,0.37982
33,0.37969
34,0.37956
35,0.37944
36,0.37932
37,0.37922
38,0.37911
39,0.37902
40,0.37893
41,0.37884
42,0.37875
43,0.37868
44,0.3786
45,0.37853
46,0.37846
47,0.37839
48,0.37833
49,0.37827
50,0.37821
51,0.37815
52,0.3781
53,0.37805
54,0.378
55,0.37795
56,0.3779
57,0.37786
58,0.37781
59,0.37777
60,0.37773
61,0.37769
62,0.37766
63,0.37762
64,0.37758
65,0.37755
66,0.37752
67,0.37748
68,0.37745
69,0.37742
70,0.37739
71,0.37736
72,0.37734
73,0.37731
74,0.37728
75,0.37726
76,0.37723
77,0.37721
78,0.37718
79,0.37716
80,0.37714
81,0.37712
82,0.3771
83,0.37707
84,0.37705
85,0.37703
86,0.37702
87,0.377
88,0.37698
89,0.37696
90,0.37694
91,0.37692
92,0.37691
93,0.37689
94,0.37687
95,0.37686
96,0.37684
97,0.37683
98,0.37681
99,0.3768
100,0.37678
101,0.37677
102,0.37676
103,0.37674
104,0.37673
105,0.37672
106,0.3767
107,0.37669
108,0.37668
109,0.37667
110,0.37665
111,0.37664
112,0.37663
113,0.37662
114,0.37661
115,0.3766
116,0.37659
117,0.37658
118,0.37657
119,0.37656
120,0.37655
121,0.37654
122,0.37653
123,0.37652
124,0.37651
125,0.3765
126,0.37649
127,0.37648
128,0.37647
129,0.37646
130,0.37646
131,0.37645
132,0.37644
133,0.37643
134,0.37642
135,0.37642
136,0.37641
137,0.3764
138,0.37639
139,0.37639
140,0.37638
141,0.37637
142,0.37636
143,0.37636
144,0.37635
145,0.37634
146,0.37634
147,0.37633
148,0.37632
149,0.37632
150,0.37631
151,0.3763
152,0.3763
153,0.37629
154,0.37629
155,0.37628
156,0.37627
157,0.37627
158,0.37626
159,0.37626
160,0.37625
161,0.37625
162,0.37624
163,0.37624
164,0.37623
165,0.37623
166,0.37622
167,0.37622
168,0.37621
169,0.37621
170,0.3762
171,0.3762
172,0.37619
173,0.37619
174,0.37618
175,0.37618
176,0.37617
177,0.37617
178,0.37616
179,0.37616
180,0.37615
181,0.37615
182,0.37615
183,0.37614
184,0.37614
185,0.37613
186,0.37613
187,0.37612
188,0.37612
189,0.37612
190,0.37611
191,0.37611
192,0.37611
193,0.3761
194,0.3761
195,0.37609
196,0.37609
197,0.37609
198,0.37608
199,0.37608
200,0.37608
201,0.37607
202,0.37607
203,0.37607
204,0.37606
205,0.37606
206,0.37605
207,0.37605
208,0.37605
209,0.37605
210,0.37604
211,0.37604
212,0.37604
213,0.37603
214,0.37603
215,0.37603
216,0.37602
217,0.37602
218,0.37602
219,0.37601
220,0.37601
221,0.37601
222,0.37601
223,0.376
224,0.376
225,0.376
226,0.37599
227,0.37599
228,0.37599
229,0.37599
230,0.37598
231,0.37598
232,0.37598
233,0.37598
234,0.37597
235,0.37597
236,0.37597
237,0.37596
238,0.37596
239,0.37596
240,0.37596
241,0.37595
242,0.37595
243,0.37595
244,0.37595
245,0.37595
246,0.37594
247,0.37594
248,0.37594
249,0.37594
250,0.37593
251,0.37593
252,0.37593
253,0.37593
254,0.37592
255,0.37592
256,0.37592
257,0.37592
258,0.37592
259,0.37591
260,0.37591
261,0.37591
262,0.37591
263,0.37591
264,0.3759
265,0.3759
266,0.3759
267,0.3759
268,0.3759
269,0.37589
270,0.37589
271,0.37589
272,0.37589
273,0.37589
274,0.37588
275,0.37588
276,0.37588
277,0.37588
278,0.37588
279,0.37587
280,0.37587
281,0.37587
282,0.37587
283,0.37587
284,0.37587
285,0.37586
286,0.37586
287,0.37586
288,0.37586
289,0.37586
290,0.37586
291,0.37585
292,0.37585
293,0.37585
294,0.37585
295,0.37585
296,0.37585
297,0.37584
298,0.37584
299,0.37584
300,0.37584
301,0.37584
302,0.37584
303,0.37583
304,0.37583
305,0.37583
306,0.37583
307,0.37583
308,0.37583
309,0.37583
310,0.37582
311,0.37582
312,0.37582
313,0.37582
314,0.37582
315,0.37582
316,0.37582
317,0.37581
318,0.37581
319,0.37581
320,0.37581
321,0.37581
322,0.37581
323,0.37581
324,0.3758
325,0.3758
326,0.3758
327,0.3758
328,0.3758
329,0.3758
330,0.3758
331,0.3758
332,0.37579
333,0.37579
334,0.37579
335,0.37579
336,0.37579
337,0.37579
338,0.37579
339,0.37579
340,0.37578
341,0.37578
342,0.37578
343,0.37578
344,0.37578
345,0.37578
346,0.37578
347,0.37578
348,0.37577
349,0.37577
350,0.37577
351,0.37577
352,0.37577
353,0.37577
354,0.37577
355,0.37577
356,0.37577
357,0.37576
358,0.37576
359,0.37576
360,0.37576
361,0.37576
362,0.37576
363,0.37576
364,0.37576
365,0.37576
366,0.37576
367,0.37575
368,0.37575
369,0.37575
370,0.37575
371,0.37575
372,0.37575
373,0.37575
374,0.37575
375,0.37575
376,0.37574
377,0.37574
378,0.37574
379,0.37574
380,0.37574
381,0.37574
382,0.37574
383,0.37574
384,0.37574
385,0.37574
386,0.37574
387,0.37573
388,0.37573
389,0.37573
390,0.37573
391,0.37573
392,0.37573
393,0.37573
394,0.37573
395,0.37573
396,0.37573
397,0.37572
398,0.37572
399,0.37572
400,0.37572
401,0.37572
402,0.37572
403,0.37572
404,0.37572
405,0.37572
406,0.37572
407,0.37572
408,0.37572
409,0.37571
410,0.37571
411,0.37571
412,0.37571
413,0.37571
414,0.37571
415,0.37571
416,0.37571
417,0.37571
418,0.37571
419,0.37571
420,0.37571
421,0.3757
422,0.3757
423,0.3757
424,0.3757
425,0.3757
426,0.3757
427,0.3757
428,0.3757
429,0.3757
430,0.3757
431,0.3757
432,0.3757
433,0.3757
434,0.37569
435,0.37569
436,0.37569
437,0.37569
438,0.37569
439,0.37569
440,0.37569
441,0.37569
442,0.37569
443,0.37569
444,0.37569
445,0.37569
446,0.37569
447,0.37568
448,0.37568
449,0.37568
450,0.37568
451,0.37568
452,0.37568
453,0.37568
454,0.37568
455,0.37568
456,0.37568
457,0.37568
458,0.37568
459,0.37568
460,0.37568
461,0.37568
462,0.37567
463,0.37567
464,0.37567
465,0.37567
466,0.37567
467,0.37567
468,0.37567
469,0.37567
470,0.37567
471,0.37567
472,0.37567
473,0.37567
474,0.37567
475,0.37567
476,0.37567
477,0.37566
478,0.37566
479,0.37566
480,0.37566
481,0.37566
482,0.37566
483,0.37566
484,0.37566
485,0.37566
486,0.37566
487,0.37566
488,0.37566
489,0.37566
490,0.37566
491,0.37566
492,0.37566
493,0.37566
494,0.37565
495,0.37565
496,0.37565
497,0.37565
498,0.37565
499,0.37565
500,0.37565
501,0.37565
502,0.37565
503,0.37565
504,0.37565
505,0.37565
506,0.37565
507,0.37565
508,0.37565
509,0.37565
510,0.37565
511,0.37565
512,0.37564
513,0.37564
514,0.37564
515,0.37564
516,0.37564
517,0.37564
518,0.37564
519,0.37564
520,0.37564
521,0.37564
522,0.37564
523,0.37564
524,0.37564
525,0.37564
526,0.37564
527,0.37564
528,0.37564
529,0.37564
530,0.37564
531,0.37563
532,0.37563
533,0.37563
534,0.37563
535,0.37563
536,0.37563
537,0.37563
538,0.37563
539,0.37563
540,0.37563
541,0.37563
542,0.37563
543,0.37563
544,0.37563
545,0.37563
546,0.37563
547,0.37563
548,0.37563
549,0.37563
550,0.37563
551,0.37562
552,0.37562
553,0.37562
554,0.37562
555,0.37562
556,0.37562
557,0.37562
558,0.37562
559,0.37562
560,0.37562
561,0.37562
562,0.37562
563,0.37562
564,0.37562
565,0.37562
566,0.37562
567,0.37562
568,0.37562
569,0.37562
570,0.37562
571,0.37562
572,0.37562
573,0.37562
574,0.37561
575,0.37561
576,0.37561
577,0.37561
578,0.37561
579,0.37561
580,0.37561
581,0.37561
582,0.37561
583,0.37561
584,0.37561
585,0.37561
586,0.37561
587,0.37561
588,0.37561
589,0.37561
590,0.37561
591,0.37561
592,0.37561
593,0.37561
594,0.37561
595,0.37561
596,0.37561
597,0.37561
598,0.3756
599,0.3756
600,0.3756
601,0.3756
602,0.3756
603,0.3756
604,0.3756
605,0.3756
606,0.3756
607,0.3756
608,0.3756
609,0.3756
610,0.3756
611,0.3756
612,0.3756
613,0.3756
614,0.3756
615,0.3756
616,0.3756
617,0.3756
618,0.3756
619,0.3756
620,0.3756
621,0.3756
622,0.3756
623,0.3756
624,0.3756
625,0.37559
626,0.37559
627,0.37559
628,0.37559
629,0.37559
630,0.37559
631,0.37559
632,0.37559
633,0.37559
634,0.37559
635,0.37559
636,0.37559
637,0.37559
638,0.37559
639,0.37559
640,0.37559
641,0.37559
642,0.37559
643,0.37559
644,0.37559
645,0.37559
646,0.37559
647,0.37559
648,0.37559
649,0.37559
650,0.37559
651,0.37559
652,0.37559
653,0.37559
654,0.37558
655,0.37558
656,0.37558
657,0.37558
658,0.37558
659,0.37558
660,0.37558
661,0.37558
662,0.37558
663,0.37558
664,0.37558
665,0.37558
666,0.37558
667,0.37558
668,0.37558
669,0.37558
670,0.37558
671,0.37558
672,0.37558
673,0.37558
674,0.37558
675,0.37558
676,0.37558
677,0.37558
678,0.37558
679,0.37558
680,0.37558
681,0.37558
682,0.37558
683,0.37558
684,0.37558
685,0.37558
686,0.37558
687,0.37557
688,0.37557
689,0.37557
690,0.37557
691,0.37557
692,0.37557
693,0.37557
694,0.37557
695,0.37557
696,0.37557
697,0.37557
698,0.37557
699,0.37557
700,0.37557
701,0.37557
702,0.37557
703,0.37557
704,0.37557
705,0.37557
706,0.37557
707,0.37557
708,0.37557
709,0.37557
710,0.37557
711,0.37557
712,0.37557
713,0.37557
714,0.37557
715,0.37557
716,0.37557
717,0.37557
718,0.37557
719,0.37557
720,0.37557
721,0.37557
722,0.37556
723,0.37556
724,0.37556
725,0.37556
726,0.37556
727,0.37556
728,0.37556
729,0.37556
730,0.37556
731,0.37556
732,0.37556
733,0.37556
734,0.37556
735,0.37556
736,0.37556
737,0.37556
738,0.37556
739,0.37556
740,0.37556
741,0.37556
742,0.37556
743,0.37556
744,0.37556
745,0.37556
746,0.37556
747,0.37556
748,0.37556
749,0.37556
750,0.37556
751,0.37556
752,0.37556
753,0.37556
754,0.37556
755,0.37556
756,0.37556
757,0.37556
758,0.37556
759,0.37556
760,0.37556
761,0.37555
762,0.37555
763,0.37555
764,0.37555
765,0.37555
766,0.37555
767,0.37555
768,0.37555
769,0.37555
770,0.37555
771,0.37555
772,0.37555
773,0.37555
774,0.37555
775,0.37555
776,0.37555
777,0.37555
778,0.37555
779,0.37555
780,0.37555
781,0.37555
782,0.37555
783,0.37555
784,0.37555
785,0.37555
786,0.37555
787,0.37555
788,0.37555
789,0.37555
790,0.37555
791,0.37555
792,0.37555
793,0.37555
794,0.37555
795,0.37555
796,0.37555
797,0.37555
798,0.37555
799,0.37555
800,0.37555
801,0.37555
802,0.37555
803,0.37555
804,0.37555
805,0.37554
806,0.37554
807,0.37554
808,0.37554
809,0.37554
810,0.37554
811,0.37554
812,0.37554
813,0.37554
814,0.37554
815,0.37554
816,0.37554
817,0.37554
818,0.37554
819,0.37554
820,0.37554
821,0.37554
822,0.37554
823,0.37554
824,0.37554
825,0.37554
826,0.37554
827,0.37554
828,0.37554
829,0.37554
830,0.37554
831,0.37554
832,0.37554
833,0.37554
834,0.37554
835,0.37554
836,0.37554
837,0.37554
838,0.37554
839,0.37554
840,0.37554
841,0.37554
842,0.37554
843,0.37554
844,0.37554
845,0.37554
846,0.37554
847,0.37554
848,0.37554
849,0.37554
850,0.37554
851,0.37554
852,0.37554
853,0.37553
854,0.37553
855,0.37553
856,0.37553
857,0.37553
858,0.37553
859,0.37553
860,0.37553
861,0.37553
862,0.37553
863,0.37553
864,0.37553
865,0.37553
866,0.37553
867,0.37553
868,0.37553
869,0.37553
870,0.37553
871,0.37553
872,0.37553
873,0.37553
874,0.37553
875,0.37553
876,0.37553
877,0.37553
878,0.37553
879,0.37553
880,0.37553
881,0.37553
882,0.37553
883,0.37553
884,0.37553
885,0.37553
886,0.37553
887,0.37553
888,0.37553
889,0.37553
890,0.37553
891,0.37553
892,0.37553
893,0.37553
894,0.37553
895,0.37553
896,0.37553
897,0.37553
898,0.37553
899,0.37553
900,0.37553
901,0.37553
902,0.37553
903,0.37553
904,0.37553
905,0.37553
906,0.37553
907,0.37552
908,0.37552
909,0.37552
910,0.37552
911,0.37552
912,0.37552
913,0.37552
914,0.37552
915,0.37552
916,0.37552
917,0.37552
918,0.37552
919,0.37552
920,0.37552
921,0.37552
922,0.37552
923,0.37552
924,0.37552
925,0.37552
926,0.37552
927,0.37552
928,0.37552
929,0.37552
930,0.37552
931,0.37552
932,0.37552
933,0.37552
934,0.37552
935,0.37552
936,0.37552
937,0.37552
938,0.37552
939,0.37552
940,0.37552
941,0.37552
942,0.37552
943,0.37552
944,0.37552
945,0.37552
946,0.37552
947,0.37552
948,0.37552
949,0.37552
950,0.37552
951,0.37552
952,0.37552
953,0.37552
954,0.37552
955,0.37552
956,0.37552
957,0.37552
958,0.37552
959,0.37552
960,0.37552
961,0.37552
962,0.37552
963,0.37552
964,0.37552
965,0.37552
966,0.37552
967,0.37551
968,0.37551
969,0.37551
970,0.37551
971,0.37551
972,0.37551
973,0.37551
974,0.37551
975,0.37551
976,0.37551
977,0.37551
978,0.37551
979,0.37551
980,0.37551
981,0.37551
982,0.37551
983,0.37551
984,0.37551
985,0.37551
986,0.37551
987,0.37551
988,0.37551
989,0.37551
990,0.37551
991,0.37551
992,0.37551
993,0.37551
994,0.37551
995,0.37551
996,0.37551
997,0.37551
998,0.37551
999,0.37551
1000,0.37551


==> mta_mpr16.txt <==
1,0.0625
2,0.125
3,0.1875
4,0.25
5,0.3125
6,0.375
7,0.4375
8,0.5
9,0.5625
10,0.625
11,0.6875
12,0.75
13,0.8125
14,0.875
15,0.9375
16,1
17,0.35416
18,0.37496
19,0.39564
20,0.41595
21,0.43541
22,0.45323
23,0.46833
24,0.47956
25,0.48592
26,0.48691
27,0.48272
28,0.47421
29,0.46267
30,0.44953
31,0.43607
32,0.42329
33,0.41187
34,0.40221
35,0.39445
36,0.3886
37,0.38455
38,0.38213
39,0.38113
40,0.38132
41,0.38247
42,0.38435
43,0.38673
44,0.38941
45,0.39221
46,0.39494
47,0.39748
48,0.3997
49,0.40152
50,0.40287
51,0.40371
52,0.40403
53,0.40384
54,0.40316
55,0.40203
56,0.40051
57,0.39865
58,0.3965
59,0.39415
60,0.39163
61,0.38902
62,0.38637
63,0.38372
64,0.38112
65,0.3786
66,0.3762
67,0.37395
68,0.37186
69,0.36994
70,0.36822
71,0.36669
72,0.36536
73,0.36423
74,0.3633
75,0.36256
76,0.36201
77,0.36164
78,0.36143
79,0.36139
80,0.36148
81,0.36172
82,0.36207
83,0.36253
84,0.36308
85,0.36371
86,0.36441
87,0.36516
88,0.36595
89,0.36676
90,0.36759
91,0.36843
92,0.36926
93,0.37006
94,0.37085
95,0.37159
96,0.37229
97,0.37294
98,0.37353
99,0.37406
100,0.37452
101,0.37491
102,0.37523
103,0.37547
104,0.37564
105,0.37573
106,0.37574
107,0.37569
108,0.37555
109,0.37535
110,0.37508
111,0.37475
112,0.37435
113,0.3739
114,0.3734
115,0.37284
116,0.37225
117,0.37161
118,0.37094
119,0.37023
120,0.3695
121,0.36875
122,0.36798
123,0.3672
124,0.36641
125,0.36561
126,0.36481
127,0.36402
128,0.36323
129,0.36245
130,0.36168
131,0.36092
132,0.36018
133,0.35947
134,0.35877
135,0.3581
136,0.35745
137,0.35683
138,0.35623
139,0.35567
140,0.35514
141,0.35464
142,0.35417
143,0.35373
144,0.35332
145,0.35295
146,0.35261
147,0.35231
148,0.35204
149,0.3518
150,0.35159
151,0.35142
152,0.35127
153,0.35116
154,0.35108
155,0.35103
156,0.35101
157,0.35101
158,0.35104
159,0.3511
160,0.35118
161,0.35129
162,0.35142
163,0.35158
164,0.35175
165,0.35194
166,0.35215
167,0.35238
168,0.35263
169,0.35289
170,0.35316
171,0.35345
172,0.35375
173,0.35406
174,0.35437
175,0.3547
176,0.35503
177,0.35537
178,0.35571
179,0.35605
180,0.3564
181,0.35675
182,0.35709
183,0.35744
184,0.35778
185,0.35812
186,0.35846
187,0.35879
188,0.35912
189,0.35944
190,0.35975
191,0.36006
192,0.36036
193,0.36064
194,0.36092
195,0.36118
196,0.36144
197,0.36168
198,0.36191
199,0.36213
200,0.36234
201,0.36253
202,0.36271
203,0.36287
204,0.36302
205,0.36316
206,0.36328
207,0.36338
208,0.36347
209,0.36355
210,0.36361
211,0.36366
212,0.36369
213,0.36371
214,0.36372
215,0.36371
216,0.36368
217,0.36364
218,0.36359
219,0.36352
220,0.36344
221,0.36335
222,0.36325
223,0.36313
224,0.363
225,0.36286
226,0.3627
227,0.36254
228,0.36237
229,0.36218
230,0.36199
231,0.36179
232,0.36157
233,0.36135
234,0.36112
235,0.36089
236,0.36065
237,0.3604
238,0.36014
239,0.35988
240,0.35961
241,0.35934
242,0.35906
243,0.35878
244,0.35849
245,0.3582
246,0.35791
247,0.35762
248,0.35732
249,0.35703
250,0.35673
251,0.35643
252,0.35613
253,0.35583
254,0.35553
255,0.35523
256,0.35493
257,0.35464
258,0.35434
259,0.35405
260,0.35376
261,0.35347
262,0.35318
263,0.3529
264,0.35262
265,0.35234
266,0.35207
267,0.3518
268,0.35153
269,0.35127
270,0.35102
271,0.35077
272,0.35052
273,0.35028
274,0.35005
275,0.34982
276,0.34959
277,0.34937
278,0.34916
279,0.34895
280,0.34875
281,0.34856
282,0.34837
283,0.34819
284,0.34801
285,0.34784
286,0.34768
287,0.34752
288,0.34738
289,0.34723
290,0.3471
291,0.34697
292,0.34685
293,0.34673
294,0.34662
295,0.34652
296,0.34642
297,0.34633
298,0.34625
299,0.34618
300,0.34611
301,0.34605
302,0.34599
303,0.34594
304,0.3459
305,0.34586
306,0.34584
307,0.34581
308,0.3458
309,0.34578
310,0.34578
311,0.34578
312,0.34579
313,0.3458
314,0.34582
315,0.34585
316,0.34588
317,0.34591
318,0.34595
319,0.346
320,0.34605
321,0.34611
322,0.34617
323,0.34624
324,0.34631
325,0.34638
326,0.34646
327,0.34655
328,0.34664
329,0.34673
330,0.34683
331,0.34693
332,0.34704
333,0.34715
334,0.34726
335,0.34738
336,0.34749
337,0.34762
338,0.34774
339,0.34787
340,0.348
341,0.34814
342,0.34827
343,0.34841
344,0.34856
345,0.3487
346,0.34884
347,0.34899
348,0.34914
349,0.34929
350,0.34945
351,0.3496
352,0.34976
353,0.34991
354,0.35007
355,0.35023
356,0.35039
357,0.35055
358,0.35071
359,0.35087
360,0.35103
361,0.35119
362,0.35136
363,0.35152
364,0.35168
365,0.35184
366,0.352
367,0.35216
368,0.35232
369,0.35248
370,0.35264
371,0.3528
372,0.35296
373,0.35311
374,0.35327
375,0.35342
376,0.35357
377,0.35372
378,0.35387
379,0.35402
380,0.35417
381,0.35431
382,0.35446
383,0.3546
384,0.35474
385,0.35487
386,0.35501
387,0.35514
388,0.35527
389,0.3554
390,0.35552
391,0.35565
392,0.35577
393,0.35588
394,0.356
395,0.35611
396,0.35622
397,0.35633
398,0.35643
399,0.35654
400,0.35663
401,0.35673
402,0.35682
403,0.35691
404,0.357
405,0.35708
406,0.35716
407,0.35724
408,0.35732
409,0.35739
410,0.35746
411,0.35752
412,0.35758
413,0.35764
414,0.3577
415,0.35775
416,0.3578
417,0.35784
418,0.35788
419,0.35792
420,0.35796
421,0.35799
422,0.35802
423,0.35804
424,0.35807
425,0.35809
426,0.3581
427,0.35812
428,0.35813
429,0.35813
430,0.35813
431,0.35813
432,0.35813
433,0.35813
434,0.35812
435,0.3581
436,0.35809
437,0.35807
438,0.35805
439,0.35802
440,0.358
441,0.35797
442,0.35793
443,0.3579
444,0.35786
445,0.35781
446,0.35777
447,0.35772
448,0.35767
449,0.35762
450,0.35757
451,0.35751
452,0.35745
453,0.35738
454,0.35732
455,0.35725
456,0.35718
457,0.35711
458,0.35704
459,0.35696
460,0.35688
461,0.3568
462,0.35672
463,0.35663
464,0.35654
465,0.35645
466,0.35636
467,0.35627
468,0.35617
469,0.35608
470,0.35598
471,0.35588
472,0.35578
473,0.35568
474,0.35557
475,0.35546
476,0.35536
477,0.35525
478,0.35514
479,0.35503
480,0.35491
481,0.3548
482,0.35469
483,0.35457
484,0.35445
485,0.35433
486,0.35421
487,0.35409
488,0.35397
489,0.35385
490,0.35373
491,0.35361
492,0.35348
493,0.35336
494,0.35323
495,0.35311
496,0.35298
497,0.35286
498,0.35273
499,0.3526
500,0.35247
501,0.35235
502,0.35222
503,0.35209
504,0.35196
505,0.35183
506,0.35171
507,0.35158
508,0.35145
509,0.35132
510,0.35119
511,0.35106
512,0.35094
513,0.35081
514,0.35068
515,0.35055
516,0.35043
517,0.3503
518,0.35017
519,0.35005
520,0.34992
521,0.3498
522,0.34967
523,0.34955
524,0.34943
525,0.3493
526,0.34918
527,0.34906
528,0.34894
529,0.34882
530,0.3487
531,0.34858
532,0.34847
533,0.34835
534,0.34824
535,0.34812
536,0.34801
537,0.34789
538,0.34778
539,0.34767
540,0.34756
541,0.34745
542,0.34734
543,0.34724
544,0.34713
545,0.34703
546,0.34692
547,0.34682
548,0.34672
549,0.34662
550,0.34652
551,0.34643
552,0.34633
553,0.34623
554,0.34614
555,0.34605
556,0.34596
557,0.34587
558,0.34578
559,0.34569
560,0.34561
561,0.34552
562,0.34544
563,0.34536
564,0.34528
565,0.3452
566,0.34512
567,0.34505
568,0.34497
569,0.3449
570,0.34483
571,0.34476
572,0.34469
573,0.34462
574,0.34456
575,0.34449
576,0.34443
577,0.34437
578,0.34431
579,0.34425
580,0.34419
581,0.34414
582,0.34409
583,0.34403
584,0.34398
585,0.34393
586,0.34389
587,0.34384
588,0.3438
589,0.34375
590,0.34371
591,0.34367
592,0.34363
593,0.3436
594,0.34356
595,0.34353
596,0.3435
597,0.34347
598,0.34344
599,0.34341
600,0.34338
601,0.34336
602,0.34333
603,0.34331
604,0.34329
605,0.34327
606,0.34326
607,0.34324
608,0.34323
609,0.34321
610,0.3432
611,0.34319
612,0.34318
613,0.34318
614,0.34317
615,0.34317
616,0.34316
617,0.34316
618,0.34316
619,0.34316
620,0.34317
621,0.34317
622,0.34318
623,0.34318
624,0.34319
625,0.3432
626,0.34321
627,0.34322
628,0.34324
629,0.34325
630,0.34327
631,0.34329
632,0.3433
633,0.34332
634,0.34335
635,0.34337
636,0.34339
637,0.34342
638,0.34344
639,0.34347
640,0.3435
641,0.34353
642,0.34356
643,0.34359
644,0.34362
645,0.34366
646,0.34369
647,0.34373
648,0.34377
649,0.3438
650,0.34384
651,0.34388
652,0.34393
653,0.34397
654,0.34401
655,0.34406
656,0.3441
657,0.34415
658,0.3442
659,0.34425
660,0.34429
661,0.34435
662,0.3444
663,0.34445
664,0.3445
665,0.34456
666,0.34461
667,0.34467
668,0.34472
669,0.34478
670,0.34484
671,0.34489
672,0.34495
673,0.34501
674,0.34508
675,0.34514
676,0.3452
677,0.34526
678,0.34533
679,0.34539
680,0.34545
681,0.34552
682,0.34559
683,0.34565
684,0.34572
685,0.34579
686,0.34586
687,0.34592
688,0.34599
689,0.34606
690,0.34613
691,0.34621
692,0.34628
693,0.34635
694,0.34642
695,0.34649
696,0.34657
697,0.34664
698,0.34671
699,0.34679
700,0.34686
701,0.34694
702,0.34701
703,0.34709
704,0.34716
705,0.34724
706,0.34732
707,0.34739
708,0.34747
709,0.34755
710,0.34762
711,0.3477
712,0.34778
713,0.34786
714,0.34793
715,0.34801
716,0.34809
717,0.34817
718,0.34825
719,0.34832
720,0.3484
721,0.34848
722,0.34856
723,0.34864
724,0.34872
725,0.3488
726,0.34887
727,0.34895
728,0.34903
729,0.34911
730,0.34919
731,0.34927
732,0.34934
733,0.34942
734,0.3495
735,0.34958
736,0.34966
737,0.34973
738,0.34981
739,0.34989
740,0.34997
741,0.35004
742,0.35012
743,0.3502
744,0.35027
745,0.35035
746,0.35042
747,0.3505
748,0.35057
749,0.35065
750,0.35072
751,0.3508
752,0.35087
753,0.35095
754,0.35102
755,0.35109
756,0.35116
757,0.35124
758,0.35131
759,0.35138
760,0.35145
761,0.35152
762,0.35159
763,0.35166
764,0.35173
765,0.3518
766,0.35187
767,0.35194
768,0.352
769,0.35207
770,0.35214
771,0.3522
772,0.35227
773,0.35233
774,0.3524
775,0.35246
776,0.35253
777,0.35259
778,0.35265
779,0.35271
780,0.35277
781,0.35284
782,0.3529
783,0.35296
784,0.35301
785,0.35307
786,0.35313
787,0.35319
788,0.35324
789,0.3533
790,0.35335
791,0.35341
792,0.35346
793,0.35352
794,0.35357
795,0.35362
796,0.35367
797,0.35372
798,0.35377
799,0.35382
800,0.35387
801,0.35392
802,0.35397
803,0.35401
804,0.35406
805,0.3541
806,0.35415
807,0.35419
808,0.35424
809,0.35428
810,0.35432
811,0.35436
812,0.3544
813,0.35444
814,0.35448
815,0.35452
816,0.35455
817,0.35459
818,0.35463
819,0.35466
820,0.3547
821,0.35473
822,0.35476
823,0.35479
824,0.35482
825,0.35486
826,0.35488
827,0.35491
828,0.35494
829,0.35497
830,0.355
831,0.35502
832,0.35505
833,0.35507
834,0.35509
835,0.35512
836,0.35514
837,0.35516
838,0.35518
839,0.3552
840,0.35522
841,0.35524
842,0.35526
843,0.35527
844,0.35529
845,0.3553
846,0.35532
847,0.35533
848,0.35534
849,0.35536
850,0.35537
851,0.35538
852,0.35539
853,0.3554
854,0.3554
855,0.35541
856,0.35542
857,0.35542
858,0.35543
859,0.35543
860,0.35544
861,0.35544
862,0.35544
863,0.35544
864,0.35544
865,0.35544
866,0.35544
867,0.35544
868,0.35544
869,0.35544
870,0.35543
871,0.35543
872,0.35542
873,0.35542
874,0.35541
875,0.3554
876,0.3554
877,0.35539
878,0.35538
879,0.35537
880,0.35536
881,0.35534
882,0.35533
883,0.35532
884,0.35531
885,0.35529
886,0.35528
887,0.35526
888,0.35524
889,0.35523
890,0.35521
891,0.35519
892,0.35517
893,0.35515
894,0.35513
895,0.35511
896,0.35509
897,0.35507
898,0.35505
899,0.35502
900,0.355
901,0.35497
902,0.35495
903,0.35492
904,0.3549
905,0.35487
906,0.35484
907,0.35481
908,0.35479
909,0.35476
910,0.35473
911,0.3547
912,0.35466
913,0.35463
914,0.3546
915,0.35457
916,0.35454
917,0.3545
918,0.35447
919,0.35443
920,0.3544
921,0.35436
922,0.35432
923,0.35429
924,0.35425
925,0.35421
926,0.35417
927,0.35414
928,0.3541
929,0.35406
930,0.35402
931,0.35398
932,0.35394
933,0.35389
934,0.35385
935,0.35381
936,0.35377
937,0.35372
938,0.35368
939,0.35364
940,0.35359
941,0.35355
942,0.3535
943,0.35346
944,0.35341
945,0.35336
946,0.35332
947,0.35327
948,0.35322
949,0.35317
950,0.35313
951,0.35308
952,0.35303
953,0.35298
954,0.35293
955,0.35288
956,0.35283
957,0.35278
958,0.35273
959,0.35268
960,0.35262
961,0.35257
962,0.35252
963,0.35247
964,0.35242
965,0.35236
966,0.35231
967,0.35226
968,0.3522
969,0.35215
970,0.3521
971,0.35204
972,0.35199
973,0.35193
974,0.35188
975,0.35182
976,0.35177
977,0.35171
978,0.35166
979,0.3516
980,0.35154
981,0.35149
982,0.35143
983,0.35137
984,0.35132
985,0.35126
986,0.3512
987,0.35115
988,0.35109
989,0.35103
990,0.35097
991,0.35092
992,0.35086
993,0.3508
994,0.35074
995,0.35068
996,0.35062
997,0.35057
998,0.35051
999,0.35045
1000,0.35039


==> mta_mpr2.txt <==
1,0.5
2,1
3,0.42857
4,0.43077
5,0.41799
6,0.40606
7,0.39743
8,0.39145
9,0.38719
10,0.38398
11,0.38142
12,0.3793
13,0.37749
14,0.37593
15,0.37457
16,0.37338
17,0.37233
18,0.37141
19,0.3706
20,0.36988
21,0.36924
22,0.36865
23,0.36813
24,0.36764
25,0.3672
26,0.36679
27,0.36641
28,0.36605
29,0.36572
30,0.36542
31,0.36513
32,0.36485
33,0.3646
34,0.36436
35,0.36413
36,0.36392
37,0.36372
38,0.36353
39,0.36335
40,0.36318
41,0.36302
42,0.36287
43,0.36272
44,0.36259
45,0.36246
46,0.36233
47,0.36221
48,0.3621
49,0.36199
50,0.36188
51,0.36178
52,0.36168
53,0.36159
54,0.3615
55,0.36141
56,0.36132
57,0.36124
58,0.36116
59,0.36109
60,0.36101
61,0.36094
62,0.36087
63,0.3608
64,0.36074
65,0.36067
66,0.36061
67,0.36055
68,0.3605
69,0.36044
70,0.36039
71,0.36033
72,0.36028
73,0.36023
74,0.36018
75,0.36014
76,0.36009
77,0.36004
78,0.36
79,0.35996
80,0.35992
81,0.35988
82,0.35984
83,0.3598
84,0.35976
85,0.35973
86,0.35969
87,0.35966
88,0.35963
89,0.35959
90,0.35956
91,0.35953
92,0.3595
93,0.35947
94,0.35944
95,0.35941
96,0.35938
97,0.35936
98,0.35933
99,0.3593
100,0.35928
101,0.35925
102,0.35923
103,0.3592
104,0.35918
105,0.35916
106,0.35913
107,0.35911
108,0.35909
109,0.35907
110,0.35905
111,0.35903
112,0.35901
113,0.35898
114,0.35896
115,0.35895
116,0.35893
117,0.35891
118,0.35889
119,0.35887
120,0.35885
121,0.35883
122,0.35882
123,0.3588
124,0.35878
125,0.35876
126,0.35875
127,0.35873
128,0.35872
129,0.3587
130,0.35868
131,0.35867
132,0.35865
133,0.35864
134,0.35862
135,0.35861
136,0.35859
137,0.35858
138,0.35857
139,0.35855
140,0.35854
141,0.35853
142,0.35851
143,0.3585
144,0.35849
145,0.35848
146,0.35846
147,0.35845
148,0.35844
149,0.35843
150,0.35842
151,0.3584
152,0.35839
153,0.35838
154,0.35837
155,0.35836
156,0.35835
157,0.35834
158,0.35833
159,0.35832
160,0.35831
161,0.3583
162,0.35829
163,0.35828
164,0.35827
165,0.35826
166,0.35825
167,0.35824
168,0.35823
169,0.35822
170,0.35821
171,0.3582
172,0.3582
173,0.35819
174,0.35818
175,0.35817
176,0.35816
177,0.35815
178,0.35815
179,0.35814
180,0.35813
181,0.35812
182,0.35812
183,0.35811
184,0.3581
185,0.35809
186,0.35809
187,0.35808
188,0.35807
189,0.35806
190,0.35806
191,0.35805
192,0.35804
193,0.35804
194,0.35803
195,0.35802
196,0.35802
197,0.35801
198,0.358
199,0.358
200,0.35799
201,0.35799
202,0.35798
203,0.35797
204,0.35797
205,0.35796
206,0.35796
207,0.35795
208,0.35794
209,0.35794
210,0.35793
211,0.35793
212,0.35792
213,0.35792
214,0.35791
215,0.3579
216,0.3579
217,0.35789
218,0.35789
219,0.35788
220,0.35788
221,0.35787
222,0.35787
223,0.35786
224,0.35786
225,0.35785
226,0.35785
227,0.35784
228,0.35784
229,0.35783
230,0.35783
231,0.35782
232,0.35782
233,0.35781
234,0.35781
235,0.3578
236,0.3578
237,0.35779
238,0.35779
239,0.35779
240,0.35778
241,0.35778
242,0.35777
243,0.35777
244,0.35776
245,0.35776
246,0.35775
247,0.35775
248,0.35775
249,0.35774
250,0.35774
251,0.35773
252,0.35773
253,0.35772
254,0.35772
255,0.35772
256,0.35771
257,0.35771
258,0.3577
259,0.3577
260,0.3577
261,0.35769
262,0.35769
263,0.35768
264,0.35768
265,0.35768
266,0.35767
267,0.35767
268,0.35767
269,0.35766
270,0.35766
271,0.35766
272,0.35765
273,0.35765
274,0.35764
275,0.35764
276,0.35764
277,0.35763
278,0.35763
279,0.35763
280,0.35762
281,0.35762
282,0.35762
283,0.35761
284,0.35761
285,0.35761
286,0.3576
287,0.3576
288,0.3576
289,0.35759
290,0.35759
291,0.35759
292,0.35759
293,0.35758
294,0.35758
295,0.35758
296,0.35757
297,0.35757
298,0.35757
299,0.35756
300,0.35756
301,0.35756
302,0.35756
303,0.35755
304,0.35755
305,0.35755
306,0.35754
307,0.35754
308,0.35754
309,0.35754
310,0.35753
311,0.35753
312,0.35753
313,0.35753
314,0.35752
315,0.35752
316,0.35752
317,0.35751
318,0.35751
319,0.35751
320,0.35751
321,0.3575
322,0.3575
323,0.3575
324,0.3575
325,0.35749
326,0.35749
327,0.35749
328,0.35749
329,0.35749
330,0.35748
331,0.35748
332,0.35748
333,0.35748
334,0.35747
335,0.35747
336,0.35747
337,0.35747
338,0.35746
339,0.35746
340,0.35746
341,0.35746
342,0.35746
343,0.35745
344,0.35745
345,0.35745
346,0.35745
347,0.35745
348,0.35744
349,0.35744
350,0.35744
351,0.35744
352,0.35744
353,0.35743
354,0.35743
355,0.35743
356,0.35743
357,0.35743
358,0.35742
359,0.35742
360,0.35742
361,0.35742
362,0.35742
363,0.35741
364,0.35741
365,0.35741
366,0.35741
367,0.35741
368,0.35741
369,0.3574
370,0.3574
371,0.3574
372,0.3574
373,0.3574
374,0.35739
375,0.35739
376,0.35739
377,0.35739
378,0.35739
379,0.35739
380,0.35738
381,0.35738
382,0.35738
383,0.35738
384,0.35738
385,0.35738
386,0.35737
387,0.35737
388,0.35737
389,0.35737
390,0.35737
391,0.35737
392,0.35736
393,0.35736
394,0.35736
395,0.35736
396,0.35736
397,0.35736
398,0.35736
399,0.35735
400,0.35735
401,0.35735
402,0.35735
403,0.35735
404,0.35735
405,0.35734
406,0.35734
407,0.35734
408,0.35734
409,0.35734
410,0.35734
411,0.35734
412,0.35733
413,0.35733
414,0.35733
415,0.35733
416,0.35733
417,0.35733
418,0.35733
419,0.35732
420,0.35732
421,0.35732
422,0.35732
423,0.35732
424,0.35732
425,0.35732
426,0.35731
427,0.35731
428,0.35731
429,0.35731
430,0.35731
431,0.35731
432,0.35731
433,0.35731
434,0.3573
435,0.3573
436,0.3573
437,0.3573
438,0.3573
439,0.3573
440,0.3573
441,0.3573
442,0.35729
443,0.35729
444,0.35729
445,0.35729
446,0.35729
447,0.35729
448,0.35729
449,0.35728
450,0.35728
451,0.35728
452,0.35728
453,0.35728
454,0.35728
455,0.35728
456,0.35728
457,0.35727
458,0.35727
459,0.35727
460,0.35727
461,0.35727
462,0.35727
463,0.35727
464,0.35727
465,0.35727
466,0.35726
467,0.35726
468,0.35726
469,0.35726
470,0.35726
471,0.35726
472,0.35726
473,0.35726
474,0.35725
475,0.35725
476,0.35725
477,0.35725
478,0.35725
479,0.35725
480,0.35725
481,0.35725
482,0.35725
483,0.35724
484,0.35724
485,0.35724
486,0.35724
487,0.35724
488,0.35724
489,0.35724
490,0.35724
491,0.35724
492,0.35723
493,0.35723
494,0.35723
495,0.35723
496,0.35723
497,0.35723
498,0.35723
499,0.35723
500,0.35723
501,0.35722
502,0.35722
503,0.35722
504,0.35722
505,0.35722
506,0.35722
507,0.35722
508,0.35722
509,0.35722
510,0.35722
511,0.35721
512,0.35721
513,0.35721
514,0.35721
515,0.35721
516,0.35721
517,0.35721
518,0.35721
519,0.35721
520,0.35721
521,0.3572
522,0.3572
523,0.3572
524,0.3572
525,0.3572
526,0.3572
527,0.3572
528,0.3572
529,0.3572
530,0.3572
531,0.35719
532,0.35719
533,0.35719
534,0.35719
535,0.35719
536,0.35719
537,0.35719
538,0.35719
539,0.35719
540,0.35719
541,0.35718
542,0.35718
543,0.35718
544,0.35718
545,0.35718
546,0.35718
547,0.35718
548,0.35718
549,0.35718
550,0.35718
551,0.35718
552,0.35717
553,0.35717
554,0.35717
555,0.35717
556,0.35717
557,0.35717
558,0.35717
559,0.35717
560,0.35717
561,0.35717
562,0.35717
563,0.35717
564,0.35716
565,0.35716
566,0.35716
567,0.35716
568,0.35716
569,0.35716
570,0.35716
571,0.35716
572,0.35716
573,0.35716
574,0.35716
575,0.35716
576,0.35715
577,0.35715
578,0.35715
579,0.35715
580,0.35715
581,0.35715
582,0.35715
583,0.35715
584,0.35715
585,0.35715
586,0.35715
587,0.35715
588,0.35714
589,0.35714
590,0.35714
591,0.35714
592,0.35714
593,0.35714
594,0.35714
595,0.35714
596,0.35714
597,0.35714
598,0.35714
599,0.35714
600,0.35714
601,0.35713
602,0.35713
603,0.35713
604,0.35713
605,0.35713
606,0.35713
607,0.35713
608,0.35713
609,0.35713
610,0.35713
611,0.35713
612,0.35713
613,0.35713
614,0.35713
615,0.35712
616,0.35712
617,0.35712
618,0.35712
619,0.35712
620,0.35712
621,0.35712
622,0.35712
623,0.35712
624,0.35712
625,0.35712
626,0.35712
627,0.35712
628,0.35712
629,0.35712
630,0.35711
631,0.35711
632,0.35711
633,0.35711
634,0.35711
635,0.35711
636,0.35711
637,0.35711
638,0.35711
639,0.35711
640,0.35711
641,0.35711
642,0.35711
643,0.35711
644,0.35711
645,0.35711
646,0.3571
647,0.3571
648,0.3571
649,0.3571
650,0.3571
651,0.3571
652,0.3571
653,0.3571
654,0.3571
655,0.3571
656,0.3571
657,0.3571
658,0.3571
659,0.3571
660,0.3571
661,0.3571
662,0.3571
663,0.35709
664,0.35709
665,0.35709
666,0.35709
667,0.35709
668,0.35709
669,0.35709
670,0.35709
671,0.35709
672,0.35709
673,0.35709
674,0.35709
675,0.35709
676,0.35709
677,0.35709
678,0.35709
679,0.35709
680,0.35709
681,0.35708
682,0.35708
683,0.35708
684,0.35708
685,0.35708
686,0.35708
687,0.35708
688,0.35708
689,0.35708
690,0.35708
691,0.35708
692,0.35708
693,0.35708
694,0.35708
695,0.35708
696,0.35708
697,0.35708
698,0.35708
699,0.35708
700,0.35708
701,0.35707
702,0.35707
703,0.35707
704,0.35707
705,0.35707
706,0.35707
707,0.35707
708,0.35707
709,0.35707
710,0.35707
711,0.35707
712,0.35707
713,0.35707
714,0.35707
715,0.35707
716,0.35707
717,0.35707
718,0.35707
719,0.35707
720,0.35707
721,0.35707
722,0.35706
723,0.35706
724,0.35706
725,0.35706
726,0.35706
727,0.35706
728,0.35706
729,0.35706
730,0.35706
731,0.35706
732,0.35706
733,0.35706
734,0.35706
735,0.35706
736,0.35706
737,0.35706
738,0.35706
739,0.35706
740,0.35706
741,0.35706
742,0.35706
743,0.35706
744,0.35706
745,0.35705
746,0.35705
747,0.35705
748,0.35705
749,0.35705
750,0.35705
751,0.35705
752,0.35705
753,0.35705
754,0.35705
755,0.35705
756,0.35705
757,0.35705
758,0.35705
759,0.35705
760,0.35705
761,0.35705
762,0.35705
763,0.35705
764,0.35705
765,0.35705
766,0.35705
767,0.35705
768,0.35705
769,0.35705
770,0.35704
771,0.35704
772,0.35704
773,0.35704
774,0.35704
775,0.35704
776,0.35704
777,0.35704
778,0.35704
779,0.35704
780,0.35704
781,0.35704
782,0.35704
783,0.35704
784,0.35704
785,0.35704
786,0.35704
787,0.35704
788,0.35704
789,0.35704
790,0.35704
791,0.35704
792,0.35704
793,0.35704
794,0.35704
795,0.35704
796,0.35703
797,0.35703
798,0.35703
799,0.35703
800,0.35703
801,0.35703
802,0.35703
803,0.35703
804,0.35703
805,0.35703
806,0.35703
807,0.35703
808,0.35703
809,0.35703
810,0.35703
811,0.35703
812,0.35703
813,0.35703
814,0.35703
815,0.35703
816,0.35703
817,0.35703
818,0.35703
819,0.35703
820,0.35703
821,0.35703
822,0.35703
823,0.35703
824,0.35702
825,0.35702
826,0.35702
827,0.35702
828,0.35702
829,0.35702
830,0.35702
831,0.35702
832,0.35702
833,0.35702
834,0.35702
835,0.35702
836,0.35702
837,0.35702
838,0.35702
839,0.35702
840,0.35702
841,0.35702
842,0.35702
843,0.35702
844,0.35702
845,0.35702
846,0.35702
847,0.35702
848,0.35702
849,0.35702
850,0.35702
851,0.35702
852,0.35702
853,0.35702
854,0.35701
855,0.35701
856,0.35701
857,0.35701
858,0.35701
859,0.35701
860,0.35701
861,0.35701
862,0.35701
863,0.35701
864,0.35701
865,0.35701
866,0.35701
867,0.35701
868,0.35701
869,0.35701
870,0.35701
871,0.35701
872,0.35701
873,0.35701
874,0.35701
875,0.35701
876,0.35701
877,0.35701
878,0.35701
879,0.35701
880,0.35701
881,0.35701
882,0.35701
883,0.35701
884,0.357
885,0.357
886,0.357
887,0.357
888,0.357
889,0.357
890,0.357
891,0.357
892,0.357
893,0.357
894,0.357
895,0.357
896,0.357
897,0.357
898,0.357
899,0.357
900,0.357
901,0.357
902,0.357
903,0.357
904,0.357
905,0.357
906,0.357
907,0.357
908,0.357
909,0.357
910,0.357
911,0.357
912,0.357
913,0.357
914,0.357
915,0.357
916,0.357
917,0.35699
918,0.35699
919,0.35699
920,0.35699
921,0.35699
922,0.35699
923,0.35699
924,0.35699
925,0.35699
926,0.35699
927,0.35699
928,0.35699
929,0.35699
930,0.35699
931,0.35699
932,0.35699
933,0.35699
934,0.35699
935,0.35699
936,0.35699
937,0.35699
938,0.35699
939,0.35699
940,0.35699
941,0.35699
942,0.35699
943,0.35699
944,0.35699
945,0.35699
946,0.35699
947,0.35699
948,0.35699
949,0.35699
950,0.35698
951,0.35698
952,0.35698
953,0.35698
954,0.35698
955,0.35698
956,0.35698
957,0.35698
958,0.35698
959,0.35698
960,0.35698
961,0.35698
962,0.35698
963,0.35698
964,0.35698
965,0.35698
966,0.35698
967,0.35698
968,0.35698
969,0.35698
970,0.35698
971,0.35698
972,0.35698
973,0.35698
974,0.35698
975,0.35698
976,0.35698
977,0.35698
978,0.35698
979,0.35698
980,0.35698
981,0.35698
982,0.35698
983,0.35698
984,0.35698
985,0.35697
986,0.35697
987,0.35697
988,0.35697
989,0.35697
990,0.35697
991,0.35697
992,0.35697
993,0.35697
994,0.35697
995,0.35697
996,0.35697
997,0.35697
998,0.35697
999,0.35697
1000,0.35697


==> mta_mpr4.txt <==
1,0.25
2,0.5
3,0.75
4,1
5,0.40323
6,0.43417
7,0.43788
8,0.42847
9,0.41631
10,0.40583
11,0.39803
12,0.39256
13,0.38873
14,0.38589
15,0.38361
16,0.38161
17,0.37974
18,0.37797
19,0.37627
20,0.37467
21,0.37319
22,0.37183
23,0.37061
24,0.36952
25,0.36855
26,0.36769
27,0.36692
28,0.36625
29,0.36563
30,0.36508
31,0.36457
32,0.36409
33,0.36364
34,0.36321
35,0.3628
36,0.3624
37,0.36202
38,0.36164
39,0.36128
40,0.36093
41,0.36059
42,0.36027
43,0.35995
44,0.35965
45,0.35936
46,0.35909
47,0.35883
48,0.35858
49,0.35834
50,0.35812
51,0.35791
52,0.35771
53,0.35752
54,0.35734
55,0.35717
56,0.35702
57,0.35686
58,0.35672
59,0.35658
60,0.35645
61,0.35633
62,0.35621
63,0.35609
64,0.35598
65,0.35587
66,0.35577
67,0.35567
68,0.35557
69,0.35547
70,0.35537
71,0.35528
72,0.35519
73,0.35509
74,0.355
75,0.35491
76,0.35483
77,0.35474
78,0.35465
79,0.35457
80,0.35448
81,0.3544
82,0.35432
83,0.35424
84,0.35416
85,0.35408
86,0.354
87,0.35393
88,0.35386
89,0.35378
90,0.35371
91,0.35364
92,0.35358
93,0.35351
94,0.35344
95,0.35338
96,0.35332
97,0.35326
98,0.3532
99,0.35315
100,0.35309
101,0.35304
102,0.35299
103,0.35294
104,0.35289
105,0.35284
106,0.3528
107,0.35275
108,0.35271
109,0.35267
110,0.35263
111,0.35259
112,0.35255
113,0.35251
114,0.35248
115,0.35244
116,0.35241
117,0.35238
118,0.35235
119,0.35232
120,0.35229
121,0.35226
122,0.35223
123,0.3522
124,0.35217
125,0.35214
126,0.35212
127,0.35209
128,0.35207
129,0.35204
130,0.35202
131,0.35199
132,0.35197
133,0.35194
134,0.35192
135,0.3519
136,0.35188
137,0.35185
138,0.35183
139,0.35181
140,0.35178
141,0.35176
142,0.35174
143,0.35172
144,0.3517
145,0.35167
146,0.35165
147,0.35163
148,0.35161
149,0.35159
150,0.35156
151,0.35154
152,0.35152
153,0.3515
154,0.35148
155,0.35146
156,0.35144
157,0.35141
158,0.35139
159,0.35137
160,0.35135
161,0.35133
162,0.35131
163,0.35129
164,0.35127
165,0.35125
166,0.35123
167,0.35121
168,0.35119
169,0.35117
170,0.35114
171,0.35112
172,0.35111
173,0.35109
174,0.35107
175,0.35105
176,0.35103
177,0.35101
178,0.35099
179,0.35097
180,0.35095
181,0.35093
182,0.35092
183,0.3509
184,0.35088
185,0.35086
186,0.35085
187,0.35083
188,0.35081
189,0.35079
190,0.35078
191,0.35076
192,0.35075
193,0.35073
194,0.35072
195,0.3507
196,0.35068
197,0.35067
198,0.35066
199,0.35064
200,0.35063
201,0.35061
202,0.3506
203,0.35059
204,0.35057
205,0.35056
206,0.35055
207,0.35054
208,0.35052
209,0.35051
210,0.3505
211,0.35049
212,0.35048
213,0.35047
214,0.35045
215,0.35044
216,0.35043
217,0.35042
218,0.35041
219,0.3504
220,0.35039
221,0.35038
222,0.35038
223,0.35037
224,0.35036
225,0.35035
226,0.35034
227,0.35033
228,0.35032
229,0.35032
230,0.35031
231,0.3503
232,0.35029
233,0.35028
234,0.35028
235,0.35027
236,0.35026
237,0.35026
238,0.35025
239,0.35024
240,0.35024
241,0.35023
242,0.35022
243,0.35022
244,0.35021
245,0.3502
246,0.3502
247,0.35019
248,0.35019
249,0.35018
250,0.35017
251,0.35017
252,0.35016
253,0.35016
254,0.35015
255,0.35015
256,0.35014
257,0.35014
258,0.35013
259,0.35013
260,0.35012
261,0.35011
262,0.35011
263,0.3501
264,0.3501
265,0.35009
266,0.35009
267,0.35008
268,0.35008
269,0.35007
270,0.35007
271,0.35006
272,0.35006
273,0.35005
274,0.35005
275,0.35004
276,0.35004
277,0.35003
278,0.35003
279,0.35002
280,0.35002
281,0.35001
282,0.35001
283,0.35
284,0.35
285,0.34999
286,0.34999
287,0.34998
288,0.34998
289,0.34997
290,0.34997
291,0.34996
292,0.34996
293,0.34995
294,0.34995
295,0.34994
296,0.34994
297,0.34993
298,0.34993
299,0.34992
300,0.34992
301,0.34991
302,0.34991
303,0.3499
304,0.34989
305,0.34989
306,0.34988
307,0.34988
308,0.34987
309,0.34987
310,0.34986
311,0.34986
312,0.34985
313,0.34985
314,0.34984
315,0.34984
316,0.34983
317,0.34982
318,0.34982
319,0.34981
320,0.34981
321,0.3498
322,0.3498
323,0.34979
324,0.34979
325,0.34978
326,0.34977
327,0.34977
328,0.34976
329,0.34976
330,0.34975
331,0.34975
332,0.34974
333,0.34973
334,0.34973
335,0.34972
336,0.34972
337,0.34971
338,0.34971
339,0.3497
340,0.3497
341,0.34969
342,0.34968
343,0.34968
344,0.34967
345,0.34967
346,0.34966
347,0.34966
348,0.34965
349,0.34965
350,0.34964
351,0.34964
352,0.34963
353,0.34963
354,0.34962
355,0.34961
356,0.34961
357,0.3496
358,0.3496
359,0.34959
360,0.34959
361,0.34958
362,0.34958
363,0.34957
364,0.34957
365,0.34956
366,0.34956
367,0.34955
368,0.34955
369,0.34954
370,0.34954
371,0.34953
372,0.34953
373,0.34952
374,0.34952
375,0.34951
376,0.34951
377,0.3495
378,0.3495
379,0.34949
380,0.34949
381,0.34949
382,0.34948
383,0.34948
384,0.34947
385,0.34947
386,0.34946
387,0.34946
388,0.34945
389,0.34945
390,0.34945
391,0.34944
392,0.34944
393,0.34943
394,0.34943
395,0.34943
396,0.34942
397,0.34942
398,0.34941
399,0.34941
400,0.34941
401,0.3494
402,0.3494
403,0.3494
404,0.34939
405,0.34939
406,0.34938
407,0.34938
408,0.34938
409,0.34937
410,0.34937
411,0.34937
412,0.34936
413,0.34936
414,0.34936
415,0.34935
416,0.34935
417,0.34935
418,0.34935
419,0.34934
420,0.34934
421,0.34934
422,0.34933
423,0.34933
424,0.34933
425,0.34932
426,0.34932
427,0.34932
428,0.34932
429,0.34931
430,0.34931
431,0.34931
432,0.34931
433,0.3493
434,0.3493
435,0.3493
436,0.3493
437,0.34929
438,0.34929
439,0.34929
440,0.34929
441,0.34928
442,0.34928
443,0.34928
444,0.34928
445,0.34928
446,0.34927
447,0.34927
448,0.34927
449,0.34927
450,0.34927
451,0.34926
452,0.34926
453,0.34926
454,0.34926
455,0.34926
456,0.34925
457,0.34925
458,0.34925
459,0.34925
460,0.34925
461,0.34925
462,0.34924
463,0.34924
464,0.34924
465,0.34924
466,0.34924
467,0.34924
468,0.34924
469,0.34923
470,0.34923
471,0.34923
472,0.34923
473,0.34923
474,0.34923
475,0.34923
476,0.34922
477,0.34922
478,0.34922
479,0.34922
480,0.34922
481,0.34922
482,0.34922
483,0.34922
484,0.34921
485,0.34921
486,0.34921
487,0.34921
488,0.34921
489,0.34921
490,0.34921
491,0.34921
492,0.34921
493,0.3492
494,0.3492
495,0.3492
496,0.3492
497,0.3492
498,0.3492
499,0.3492
500,0.3492
501,0.3492
502,0.3492
503,0.34919
504,0.34919
505,0.34919
506,0.34919
507,0.34919
508,0.34919
509,0.34919
510,0.34919
511,0.34919
512,0.34919
513,0.34919
514,0.34918
515,0.34918
516,0.34918
517,0.34918
518,0.34918
519,0.34918
520,0.34918
521,0.34918
522,0.34918
523,0.34918
524,0.34918
525,0.34917
526,0.34917
527,0.34917
528,0.34917
529,0.34917
530,0.34917
531,0.34917
532,0.34917
533,0.34917
534,0.34917
535,0.34917
536,0.34917
537,0.34916
538,0.34916
539,0.34916
540,0.34916
541,0.34916
542,0.34916
543,0.34916
544,0.34916
545,0.34916
546,0.34916
547,0.34916
548,0.34915
549,0.34915
550,0.34915
551,0.34915
552,0.34915
553,0.34915
554,0.34915
555,0.34915
556,0.34915
557,0.34915
558,0.34915
559,0.34914
560,0.34914
561,0.34914
562,0.34914
563,0.34914
564,0.34914
565,0.34914
566,0.34914
567,0.34914
568,0.34914
569,0.34913
570,0.34913
571,0.34913
572,0.34913
573,0.34913
574,0.34913
575,0.34913
576,0.34913
577,0.34913
578,0.34912
579,0.34912
580,0.34912
581,0.34912
582,0.34912
583,0.34912
584,0.34912
585,0.34912
586,0.34912
587,0.34911
588,0.34911
589,0.34911
590,0.34911
591,0.34911
592,0.34911
593,0.34911
594,0.34911
595,0.3491
596,0.3491
597,0.3491
598,0.3491
599,0.3491
600,0.3491
601,0.3491
602,0.3491
603,0.34909
604,0.34909
605,0.34909
606,0.34909
607,0.34909
608,0.34909
609,0.34909
610,0.34908
611,0.34908
612,0.34908
613,0.34908
614,0.34908
615,0.34908
616,0.34908
617,0.34908
618,0.34907
619,0.34907
620,0.34907
621,0.34907
622,0.34907
623,0.34907
624,0.34907
625,0.34906
626,0.34906
627,0.34906
628,0.34906
629,0.34906
630,0.34906
631,0.34905
632,0.34905
633,0.34905
634,0.34905
635,0.34905
636,0.34905
637,0.34905
638,0.34904
639,0.34904
640,0.34904
641,0.34904
642,0.34904
643,0.34904
644,0.34903
645,0.34903
646,0.34903
647,0.34903
648,0.34903
649,0.34903
650,0.34903
651,0.34902
652,0.34902
653,0.34902
654,0.34902
655,0.34902
656,0.34902
657,0.34901
658,0.34901
659,0.34901
660,0.34901
661,0.34901
662,0.34901
663,0.349
664,0.349
665,0.349
666,0.349
667,0.349
668,0.349
669,0.34899
670,0.34899
671,0.34899
672,0.34899
673,0.34899
674,0.34899
675,0.34898
676,0.34898
677,0.34898
678,0.34898
679,0.34898
680,0.34898
681,0.34897
682,0.34897
683,0.34897
684,0.34897
685,0.34897
686,0.34897
687,0.34896
688,0.34896
689,0.34896
690,0.34896
691,0.34896
692,0.34896
693,0.34895
694,0.34895
695,0.34895
696,0.34895
697,0.34895
698,0.34895
699,0.34894
700,0.34894
701,0.34894
702,0.34894
703,0.34894
704,0.34894
705,0.34893
706,0.34893
707,0.34893
708,0.34893
709,0.34893
710,0.34893
711,0.34892
712,0.34892
713,0.34892
714,0.34892
715,0.34892
716,0.34892
717,0.34892
718,0.34891
719,0.34891
720,0.34891
721,0.34891
722,0.34891
723,0.34891
724,0.3489
725,0.3489
726,0.3489
727,0.3489
728,0.3489
729,0.3489
730,0.34889
731,0.34889
732,0.34889
733,0.34889
734,0.34889
735,0.34889
736,0.34889
737,0.34888
738,0.34888
739,0.34888
740,0.34888
741,0.34888
742,0.34888
743,0.34887
744,0.34887
745,0.34887
746,0.34887
747,0.34887
748,0.34887
749,0.34887
750,0.34886
751,0.34886
752,0.34886
753,0.34886
754,0.34886
755,0.34886
756,0.34886
757,0.34885
758,0.34885
759,0.34885
760,0.34885
761,0.34885
762,0.34885
763,0.34885
764,0.34884
765,0.34884
766,0.34884
767,0.34884
768,0.34884
769,0.34884
770,0.34884
771,0.34883
772,0.34883
773,0.34883
774,0.34883
775,0.34883
776,0.34883
777,0.34883
778,0.34883
779,0.34882
780,0.34882
781,0.34882
782,0.34882
783,0.34882
784,0.34882
785,0.34882
786,0.34882
787,0.34881
788,0.34881
789,0.34881
790,0.34881
791,0.34881
792,0.34881
793,0.34881
794,0.34881
795,0.3488
796,0.3488
797,0.3488
798,0.3488
799,0.3488
800,0.3488
801,0.3488
802,0.3488
803,0.3488
804,0.34879
805,0.34879
806,0.34879
807,0.34879
808,0.34879
809,0.34879
810,0.34879
811,0.34879
812,0.34879
813,0.34879
814,0.34878
815,0.34878
816,0.34878
817,0.34878
818,0.34878
819,0.34878
820,0.34878
821,0.34878
822,0.34878
823,0.34878
824,0.34878
825,0.34877
826,0.34877
827,0.34877
828,0.34877
829,0.34877
830,0.34877
831,0.34877
832,0.34877
833,0.34877
834,0.34877
835,0.34877
836,0.34876
837,0.34876
838,0.34876
839,0.34876
840,0.34876
841,0.34876
842,0.34876
843,0.34876
844,0.34876
845,0.34876
846,0.34876
847,0.34876
848,0.34876
849,0.34875
850,0.34875
851,0.34875
852,0.34875
853,0.34875
854,0.34875
855,0.34875
856,0.34875
857,0.34875
858,0.34875
859,0.34875
860,0.34875
861,0.34875
862,0.34875
863,0.34875
864,0.34874
865,0.34874
866,0.34874
867,0.34874
868,0.34874
869,0.34874
870,0.34874
871,0.34874
872,0.34874
873,0.34874
874,0.34874
875,0.34874
876,0.34874
877,0.34874
878,0.34874
879,0.34874
880,0.34874
881,0.34874
882,0.34873
883,0.34873
884,0.34873
885,0.34873
886,0.34873
887,0.34873
888,0.34873
889,0.34873
890,0.34873
891,0.34873
892,0.34873
893,0.34873
894,0.34873
895,0.34873
896,0.34873
897,0.34873
898,0.34873
899,0.34873
900,0.34873
901,0.34873
902,0.34873
903,0.34873
904,0.34873
905,0.34873
906,0.34872
907,0.34872
908,0.34872
909,0.34872
910,0.34872
911,0.34872
912,0.34872
913,0.34872
914,0.34872
915,0.34872
916,0.34872
917,0.34872
918,0.34872
919,0.34872
920,0.34872
921,0.34872
922,0.34872
923,0.34872
924,0.34872
925,0.34872
926,0.34872
927,0.34872
928,0.34872
929,0.34872
930,0.34872
931,0.34872
932,0.34872
933,0.34872
934,0.34872
935,0.34872
936,0.34872
937,0.34872
938,0.34872
939,0.34872
940,0.34872
941,0.34872
942,0.34872
943,0.34872
944,0.34872
945,0.34872
946,0.34872
947,0.34872
948,0.34871
949,0.34871
950,0.34871
951,0.34871
952,0.34871
953,0.34871
954,0.34871
955,0.34871
956,0.34871
957,0.34871
958,0.34871
959,0.34871
960,0.34871
961,0.34871
962,0.34871
963,0.34871
964,0.34871
965,0.34871
966,0.34871
967,0.34871
968,0.34871
969,0.34871
970,0.34871
971,0.34871
972,0.34871
973,0.34871
974,0.34871
975,0.34871
976,0.34871
977,0.34871
978,0.34871
979,0.34871
980,0.34871
981,0.34871
982,0.34871
983,0.34871
984,0.34871
985,0.34871
986,0.34871
987,0.34871
988,0.34871
989,0.34871
990,0.34871
991,0.34871
992,0.34871
993,0.34871
994,0.34871
995,0.34871
996,0.34871
997,0.34871
998,0.34871
999,0.34871
1000,0.34871


==> mta_mpr8.txt <==
1,0.125
2,0.25
3,0.375
4,0.5
5,0.625
6,0.75
7,0.875
8,1
9,0.37427
10,0.41089
11,0.43912
12,0.45528
13,0.4589
14,0.45283
15,0.44144
16,0.42858
17,0.41675
18,0.40714
19,0.40005
20,0.39529
21,0.3924
22,0.39088
23,0.39021
24,0.38998
25,0.38986
26,0.38961
27,0.38909
28,0.38825
29,0.38709
30,0.38566
31,0.38402
32,0.38225
33,0.38042
34,0.37861
35,0.37687
36,0.37524
37,0.37375
38,0.37243
39,0.37128
40,0.37029
41,0.36948
42,0.36881
43,0.36828
44,0.36787
45,0.36756
46,0.36733
47,0.36716
48,0.36704
49,0.36695
50,0.36687
51,0.3668
52,0.36672
53,0.36662
54,0.3665
55,0.36635
56,0.36617
57,0.36595
58,0.36571
59,0.36543
60,0.36512
61,0.36479
62,0.36443
63,0.36405
64,0.36366
65,0.36325
66,0.36283
67,0.36241
68,0.36199
69,0.36157
70,0.36116
71,0.36076
72,0.36037
73,0.35999
74,0.35963
75,0.35929
76,0.35896
77,0.35866
78,0.35838
79,0.35812
80,0.35788
81,0.35766
82,0.35747
83,0.35729
84,0.35714
85,0.357
86,0.35688
87,0.35678
88,0.35669
89,0.35662
90,0.35657
91,0.35652
92,0.35649
93,0.35646
94,0.35645
95,0.35644
96,0.35644
97,0.35644
98,0.35644
99,0.35645
100,0.35646
101,0.35647
102,0.35648
103,0.35649
104,0.3565
105,0.3565
106,0.3565
107,0.3565
108,0.35649
109,0.35648
110,0.35646
111,0.35644
112,0.35641
113,0.35638
114,0.35634
115,0.35629
116,0.35624
117,0.35618
118,0.35612
119,0.35605
120,0.35598
121,0.3559
122,0.35581
123,0.35572
124,0.35563
125,0.35553
126,0.35543
127,0.35533
128,0.35522
129,0.35511
130,0.35499
131,0.35488
132,0.35476
133,0.35464
134,0.35452
135,0.3544
136,0.35427
137,0.35415
138,0.35403
139,0.35391
140,0.35379
141,0.35367
142,0.35355
143,0.35343
144,0.35332
145,0.3532
146,0.35309
147,0.35298
148,0.35288
149,0.35277
150,0.35267
151,0.35257
152,0.35248
153,0.35239
154,0.3523
155,0.35222
156,0.35213
157,0.35206
158,0.35198
159,0.35191
160,0.35185
161,0.35178
162,0.35172
163,0.35167
164,0.35162
165,0.35157
166,0.35152
167,0.35148
168,0.35144
169,0.35141
170,0.35138
171,0.35135
172,0.35132
173,0.3513
174,0.35128
175,0.35127
176,0.35125
177,0.35124
178,0.35124
179,0.35123
180,0.35123
181,0.35123
182,0.35123
183,0.35123
184,0.35123
185,0.35124
186,0.35125
187,0.35126
188,0.35127
189,0.35128
190,0.3513
191,0.35131
192,0.35133
193,0.35134
194,0.35136
195,0.35138
196,0.3514
197,0.35142
198,0.35144
199,0.35145
200,0.35147
201,0.35149
202,0.35151
203,0.35153
204,0.35155
205,0.35157
206,0.35159
207,0.35161
208,0.35162
209,0.35164
210,0.35165
211,0.35167
212,0.35168
213,0.3517
214,0.35171
215,0.35172
216,0.35173
217,0.35174
218,0.35175
219,0.35176
220,0.35176
221,0.35177
222,0.35177
223,0.35177
224,0.35178
225,0.35178
226,0.35178
227,0.35177
228,0.35177
229,0.35176
230,0.35176
231,0.35175
232,0.35174
233,0.35173
234,0.35172
235,0.35171
236,0.35169
237,0.35168
238,0.35166
239,0.35164
240,0.35162
241,0.3516
242,0.35158
243,0.35156
244,0.35154
245,0.35151
246,0.35149
247,0.35146
248,0.35143
249,0.3514
250,0.35137
251,0.35134
252,0.35131
253,0.35128
254,0.35125
255,0.35121
256,0.35118
257,0.35114
258,0.35111
259,0.35107
260,0.35103
261,0.351
262,0.35096
263,0.35092
264,0.35088
265,0.35084
266,0.3508
267,0.35076
268,0.35072
269,0.35068
270,0.35064
271,0.35059
272,0.35055
273,0.35051
274,0.35047
275,0.35043
276,0.35039
277,0.35034
278,0.3503
279,0.35026
280,0.35022
281,0.35018
282,0.35013
283,0.35009
284,0.35005
285,0.35001
286,0.34997
287,0.34993
288,0.34989
289,0.34985
290,0.34981
291,0.34977
292,0.34973
293,0.34969
294,0.34966
295,0.34962
296,0.34958
297,0.34955
298,0.34951
299,0.34947
300,0.34944
301,0.34941
302,0.34937
303,0.34934
304,0.34931
305,0.34927
306,0.34924
307,0.34921
308,0.34918
309,0.34915
310,0.34913
311,0.3491
312,0.34907
313,0.34904
314,0.34902
315,0.34899
316,0.34897
317,0.34895
318,0.34892
319,0.3489
320,0.34888
321,0.34886
322,0.34884
323,0.34882
324,0.3488
325,0.34879
326,0.34877
327,0.34875
328,0.34874
329,0.34872
330,0.34871
331,0.3487
332,0.34868
333,0.34867
334,0.34866
335,0.34865
336,0.34864
337,0.34863
338,0.34862
339,0.34862
340,0.34861
341,0.3486
342,0.3486
343,0.34859
344,0.34859
345,0.34859
346,0.34858
347,0.34858
348,0.34858
349,0.34858
350,0.34858
351,0.34858
352,0.34858
353,0.34858
354,0.34858
355,0.34858
356,0.34858
357,0.34859
358,0.34859
359,0.3486
360,0.3486
361,0.3486
362,0.34861
363,0.34862
364,0.34862
365,0.34863
366,0.34864
367,0.34864
368,0.34865
369,0.34866
370,0.34867
371,0.34868
372,0.34869
373,0.3487
374,0.34871
375,0.34872
376,0.34873
377,0.34874
378,0.34875
379,0.34876
380,0.34877
381,0.34878
382,0.3488
383,0.34881
384,0.34882
385,0.34883
386,0.34885
387,0.34886
388,0.34887
389,0.34888
390,0.3489
391,0.34891
392,0.34892
393,0.34894
394,0.34895
395,0.34896
396,0.34898
397,0.34899
398,0.349
399,0.34902
400,0.34903
401,0.34905
402,0.34906
403,0.34907
404,0.34909
405,0.3491
406,0.34911
407,0.34913
408,0.34914
409,0.34915
410,0.34916
411,0.34918
412,0.34919
413,0.3492
414,0.34922
415,0.34923
416,0.34924
417,0.34925
418,0.34926
419,0.34928
420,0.34929
421,0.3493
422,0.34931
423,0.34932
424,0.34933
425,0.34934
426,0.34935
427,0.34936
428,0.34937
429,0.34938
430,0.34939
431,0.3494
432,0.34941
433,0.34942
434,0.34943
435,0.34943
436,0.34944
437,0.34945
438,0.34946
439,0.34946
440,0.34947
441,0.34948
442,0.34948
443,0.34949
444,0.3495
445,0.3495
446,0.34951
447,0.34951
448,0.34952
449,0.34952
450,0.34952
451,0.34953
452,0.34953
453,0.34953
454,0.34954
455,0.34954
456,0.34954
457,0.34954
458,0.34954
459,0.34954
460,0.34955
461,0.34955
462,0.34955
463,0.34955
464,0.34955
465,0.34955
466,0.34954
467,0.34954
468,0.34954
469,0.34954
470,0.34954
471,0.34954
472,0.34953
473,0.34953
474,0.34953
475,0.34952
476,0.34952
477,0.34951
478,0.34951
479,0.3495
480,0.3495
481,0.34949
482,0.34949
483,0.34948
484,0.34948
485,0.34947
486,0.34946
487,0.34946
488,0.34945
489,0.34944
490,0.34943
491,0.34942
492,0.34942
493,0.34941
494,0.3494
495,0.34939
496,0.34938
497,0.34937
498,0.34936
499,0.34935
500,0.34934
501,0.34933
502,0.34932
503,0.34931
504,0.3493
505,0.34929
506,0.34927
507,0.34926
508,0.34925
509,0.34924
510,0.34923
511,0.34921
512,0.3492
513,0.34919
514,0.34918
515,0.34916
516,0.34915
517,0.34914
518,0.34912
519,0.34911
520,0.34909
521,0.34908
522,0.34907
523,0.34905
524,0.34904
525,0.34902
526,0.34901
527,0.34899
528,0.34898
529,0.34896
530,0.34895
531,0.34893
532,0.34892
533,0.3489
534,0.34888
535,0.34887
536,0.34885
537,0.34884
538,0.34882
539,0.34881
540,0.34879
541,0.34877
542,0.34876
543,0.34874
544,0.34872
545,0.34871
546,0.34869
547,0.34868
548,0.34866
549,0.34864
550,0.34863
551,0.34861
552,0.34859
553,0.34858
554,0.34856
555,0.34854
556,0.34853
557,0.34851
558,0.34849
559,0.34848
560,0.34846
561,0.34844
562,0.34843
563,0.34841
564,0.34839
565,0.34838
566,0.34836
567,0.34834
568,0.34833
569,0.34831
570,0.3483
571,0.34828
572,0.34826
573,0.34825
574,0.34823
575,0.34822
576,0.3482
577,0.34818
578,0.34817
579,0.34815
580,0.34814
581,0.34812
582,0.3481
583,0.34809
584,0.34807
585,0.34806
586,0.34804
587,0.34803
588,0.34801
589,0.348
590,0.34798
591,0.34797
592,0.34795
593,0.34794
594,0.34793
595,0.34791
596,0.3479
597,0.34788
598,0.34787
599,0.34786
600,0.34784
601,0.34783
602,0.34782
603,0.3478
604,0.34779
605,0.34778
606,0.34776
607,0.34775
608,0.34774
609,0.34773
610,0.34771
611,0.3477
612,0.34769
613,0.34768
614,0.34766
615,0.34765
616,0.34764
617,0.34763
618,0.34762
619,0.34761
620,0.3476
621,0.34759
622,0.34758
623,0.34757
624,0.34756
625,0.34755
626,0.34754
627,0.34753
628,0.34752
629,0.34751
630,0.3475
631,0.34749
632,0.34748
633,0.34747
634,0.34746
635,0.34745
636,0.34744
637,0.34744
638,0.34743
639,0.34742
640,0.34741
641,0.3474
642,0.3474
643,0.34739
644,0.34738
645,0.34738
646,0.34737
647,0.34736
648,0.34736
649,0.34735
650,0.34734
651,0.34734
652,0.34733
653,0.34733
654,0.34732
655,0.34732
656,0.34731
657,0.34731
658,0.3473
659,0.3473
660,0.34729
661,0.34729
662,0.34728
663,0.34728
664,0.34728
665,0.34727
666,0.34727
667,0.34727
668,0.34726
669,0.34726
670,0.34726
671,0.34725
672,0.34725
673,0.34725
674,0.34725
675,0.34724
676,0.34724
677,0.34724
678,0.34724
679,0.34724
680,0.34724
681,0.34724
682,0.34723
683,0.34723
684,0.34723
685,0.34723
686,0.34723
687,0.34723
688,0.34723
689,0.34723
690,0.34723
691,0.34723
692,0.34723
693,0.34723
694,0.34723
695,0.34724
696,0.34724
697,0.34724
698,0.34724
699,0.34724
700,0.34724
701,0.34724
702,0.34724
703,0.34725
704,0.34725
705,0.34725
706,0.34725
707,0.34726
708,0.34726
709,0.34726
710,0.34726
711,0.34727
712,0.34727
713,0.34727
714,0.34728
715,0.34728
716,0.34728
717,0.34729
718,0.34729
719,0.34729
720,0.3473
721,0.3473
722,0.34731
723,0.34731
724,0.34731
725,0.34732
726,0.34732
727,0.34733
728,0.34733
729,0.34734
730,0.34734
731,0.34735
732,0.34735
733,0.34736
734,0.34736
735,0.34737
736,0.34737
737,0.34738
738,0.34738
739,0.34739
740,0.34739
741,0.3474
742,0.34741
743,0.34741
744,0.34742
745,0.34742
746,0.34743
747,0.34744
748,0.34744
749,0.34745
750,0.34746
751,0.34746
752,0.34747
753,0.34748
754,0.34748
755,0.34749
756,0.3475
757,0.3475
758,0.34751
759,0.34752
760,0.34752
761,0.34753
762,0.34754
763,0.34754
764,0.34755
765,0.34756
766,0.34757
767,0.34757
768,0.34758
769,0.34759
770,0.34759
771,0.3476
772,0.34761
773,0.34762
774,0.34762
775,0.34763
776,0.34764
777,0.34765
778,0.34765
779,0.34766
780,0.34767
781,0.34768
782,0.34768
783,0.34769
784,0.3477
785,0.34771
786,0.34771
787,0.34772
788,0.34773
789,0.34774
790,0.34775
791,0.34775
792,0.34776
793,0.34777
794,0.34778
795,0.34778
796,0.34779
797,0.3478
798,0.34781
799,0.34782
800,0.34782
801,0.34783
802,0.34784
803,0.34785
804,0.34785
805,0.34786
806,0.34787
807,0.34788
808,0.34788
809,0.34789
810,0.3479
811,0.34791
812,0.34792
813,0.34792
814,0.34793
815,0.34794
816,0.34795
817,0.34795
818,0.34796
819,0.34797
820,0.34797
821,0.34798
822,0.34799
823,0.348
824,0.348
825,0.34801
826,0.34802
827,0.34803
828,0.34803
829,0.34804
830,0.34805
831,0.34805
832,0.34806
833,0.34807
834,0.34808
835,0.34808
836,0.34809
837,0.3481
838,0.3481
839,0.34811
840,0.34812
841,0.34812
842,0.34813
843,0.34814
844,0.34814
845,0.34815
846,0.34815
847,0.34816
848,0.34817
849,0.34817
850,0.34818
851,0.34819
852,0.34819
853,0.3482
854,0.3482
855,0.34821
856,0.34822
857,0.34822
858,0.34823
859,0.34823
860,0.34824
861,0.34824
862,0.34825
863,0.34825
864,0.34826
865,0.34827
866,0.34827
867,0.34828
868,0.34828
869,0.34829
870,0.34829
871,0.3483
872,0.3483
873,0.34831
874,0.34831
875,0.34832
876,0.34832
877,0.34832
878,0.34833
879,0.34833
880,0.34834
881,0.34834
882,0.34835
883,0.34835
884,0.34835
885,0.34836
886,0.34836
887,0.34837
888,0.34837
889,0.34837
890,0.34838
891,0.34838
892,0.34838
893,0.34839
894,0.34839
895,0.34839
896,0.3484
897,0.3484
898,0.3484
899,0.34841
900,0.34841
901,0.34841
902,0.34842
903,0.34842
904,0.34842
905,0.34842
906,0.34843
907,0.34843
908,0.34843
909,0.34843
910,0.34843
911,0.34844
912,0.34844
913,0.34844
914,0.34844
915,0.34844
916,0.34845
917,0.34845
918,0.34845
919,0.34845
920,0.34845
921,0.34845
922,0.34846
923,0.34846
924,0.34846
925,0.34846
926,0.34846
927,0.34846
928,0.34846
929,0.34846
930,0.34846
931,0.34846
932,0.34846
933,0.34846
934,0.34846
935,0.34846
936,0.34847
937,0.34847
938,0.34847
939,0.34847
940,0.34847
941,0.34847
942,0.34846
943,0.34846
944,0.34846
945,0.34846
946,0.34846
947,0.34846
948,0.34846
949,0.34846
950,0.34846
951,0.34846
952,0.34846
953,0.34846
954,0.34846
955,0.34846
956,0.34845
957,0.34845
958,0.34845
959,0.34845
960,0.34845
961,0.34845
962,0.34845
963,0.34844
964,0.34844
965,0.34844
966,0.34844
967,0.34844
968,0.34843
969,0.34843
970,0.34843
971,0.34843
972,0.34843
973,0.34842
974,0.34842
975,0.34842
976,0.34842
977,0.34841
978,0.34841
979,0.34841
980,0.3484
981,0.3484
982,0.3484
983,0.3484
984,0.34839
985,0.34839
986,0.34839
987,0.34838
988,0.34838
989,0.34838
990,0.34837
991,0.34837
992,0.34837
993,0.34836
994,0.34836
995,0.34835
996,0.34835
997,0.34835
998,0.34834
999,0.34834
1000,0.34833

